High-Precision Quantum Dynamics of He$_2$ over the b $^3\Pi_\mathrm{g}$-c $^3\Sigma_\mathrm{g}^+$ Electronic Subspace by including Non-adiabatic, Relativistic and QED Corrections and Couplings

Relativistic, quantum electrodynamics, as well as non-adiabatic corrections and couplings, are computed for the b $^3\Pi_\mathrm{g}$ and c $^3\Sigma_\mathrm{g}^+$ electronic states of the helium dimer. The underlying Born-Oppenheimer potential energy curves are converged to 1 ppm ($1:10^6$) relative precision using a variational explicitly correlated Gaussian approach. The quantum nuclear motion is computed over the b $^3\Pi_\mathrm{g}$-c $^3\Sigma_\mathrm{g}^+$ (and B $^1\Pi_\mathrm{g}$-C $^1\Sigma_\mathrm{g}^+$) 9-(12-)dimensional electronic-spin subspace coupled by non-adiabatic and relativistic (magnetic) interactions. The electron's anomalous magnetic moment is also included; its effect is expected to be visible in high-resolution experiments. The computed rovibronic energy intervals are in excellent agreement with available high-resolution spectroscopy data, including the rovibronic b $^3\Pi_\mathrm{g}$-state fine structure. Fine-structure splittings are also predicted for the c $^3\Sigma_\mathrm{g}^+$ levels, which have not been fully resolved experimentally, yet.

==> SOM_b-rv-fine_bc_rQ_.txt <==
Rovibrational b energies from a non-adiabatically and relativistic-QED coupled bc(rQ) computation. 

All values in cm-1, referenced to Eamin(db,r,lq)=-5.1506633656253 Eh.

For every N (and v) only 3 states are Pauli allowed 
	        b(v=0)				                      b(v=1)				                 b(v=2)				                     b(v=3)		
N	E_N-1	      E_N	      E_N+1	    N	   E_N-1	   E_N	      E_N+1	    N	  E_N-1	      E_N	     E_N+1	    N	  E_N-1	      E_N	      E_N+1
1	5682.2562	5682.5937	5682.2171	1	7380.8900	7381.2244	7380.8510	1	9009.0491	9009.3805	9009.0103	1	10566.3469	10566.6756	10566.3084
			            5682.2236				                7380.8585				                9009.0187				                10566.3177
2	5711.6401	5711.4510	5711.4984	2	7409.3798	7409.1954	7409.2428	2	9036.6319	9036.4520	9036.4994	2	10593.0084	10592.8329	10592.8804
    5711.7851	5711.8912	5711.5673		7409.5271	7409.6298	7409.3083		9036.7815	9036.8810	9036.5616		10593.1604	10593.2567	10592.9393
3	5755.5323	5755.2602	5755.3391	3	7451.9397	7451.6695	7451.7481	3	9077.8398	9077.5715	9077.6497	3	10632.8425	10632.5760	10632.6539
    5755.5964	5755.8507	5755.5443		7451.9972	7452.2505	7451.9460		9077.8909	9078.1432	9077.8405		10632.8873	10633.1388	10632.8379
4	5813.8669	5813.6230	5813.7193	4	7508.4942	7508.2520	7508.3477	4	9132.5880	9132.3475	9132.4427	4	10685.7553	10685.5164	10685.6111
    5814.1557	5814.4130	5814.1152		7508.7711	7509.0273	7508.7313		9132.8531	9133.1083	9132.8140		10686.0092	10686.2635	10685.9707
5	5886.7134	5886.4856	5886.5929	5	7579.1151	7578.8890	7578.9955	5	9200.9505	9200.7259	9200.8319	5	10751.8230	10751.5999	10751.7052
    5887.2643	5887.5240	5887.2312		7579.6476	7579.9060	7579.6150		9201.4648	9201.7222	9201.4328		10752.3199	10752.5764	10752.2884
6	5974.0018	5973.7845	5973.8994	6	7663.7324	7663.5168	7663.6308	6	9282.8573	9282.6431	9282.7564	6	10830.9753	10830.7625	10830.8751
    5974.8582	5975.1195	5974.8302		7664.5625	7664.8226	7664.5350		9283.6615	9283.9206	9283.6344		10831.7547	10832.0129	10831.7282
7	6075.6547	6075.4448	6075.5651	7	7762.2686	7762.0602	7762.1797	7	9378.2304	9378.0235	9378.1422	7	10923.1340	10922.9285	10923.0464
    6076.8613	6077.1239	6076.8370		7763.4398	7763.7012	7763.4159		9379.3669	9379.6272	9379.3434		10924.2373	10924.4967	10924.2142
8	6191.5840	6191.3796	6191.5041	8	7874.6352	7874.4322	7874.5558	8	9486.9813	9486.7798	9486.9025	8	11028.2103	11028.0100	11028.1319
    6193.1859	6193.4496	6193.1645		7876.1914	7876.4538	7876.1703		9488.4927	9488.7540	9488.4720		11029.6788	11029.9392	11029.6585
9	6321.6904	6321.4901	6321.6178	9	8000.7327	8000.5339	8000.6606	9	9609.0101	9608.8126	9608.9385	9	11146.1036	11145.9074	11146.0324
    6323.7324	6323.9968	6323.7132		8002.7173	8002.9806	8002.6985		9610.9386	9611.2008	9610.9201		11147.9786	11148.2398	11147.9604
10	6465.8629	6465.6659	6465.7962	10	8140.4498	8140.2543	8140.3836	10	9744.2051	9744.0109	9744.1392	10	11276.7018	11276.5088	11276.6363
    6468.3890	6468.6541	6468.3717		8142.9058	8143.1697	8142.8888		9746.5925	9746.8553	9746.5757		11279.0239	11279.2858	11279.0075
11	6623.9792	6623.7850	6623.9172	11	8293.6640	8293.4711	8293.6024	11	9892.4432	9892.2516	9892.3819	11	11419.8812	11419.6908	11419.8202
    6627.0326	6627.2982	6627.0168		8296.6331	8296.8975	8296.6176		9895.3302	9895.5935	9895.3149		11422.6901	11422.9525	11422.6751
12	6795.9057	6795.7137	6795.8476	12	8460.2411	8460.0504	8460.1833	12	10053.5899	10053.4004	10053.5323	12	11575.5066	11575.3183	11575.4493
    6799.5283	6799.7943	6799.5138		8463.7642	8464.0290	8463.7499		10057.0161	10057.2798	10057.0021		11578.8410	11579.1038	11578.8272
13	6981.4976	6981.3074	6981.4426	13	8640.0359	8639.8470	8639.9812	13	10227.4992	10227.3115	10227.4448	13	11743.4313	11743.2448	11743.3770
    6985.7301	6985.9965	6985.7166		8644.1526	8644.4177	8644.1394		10231.5032	10231.7673	10231.4902		11747.3287	11747.5919	11747.3160
14	7180.5991	7180.4104	7180.5467	14	8832.8921	8832.7047	8832.8400	14	10414.0143	10413.8281	10413.9624	14	11923.4975	11923.3124	11923.4457
    7185.4808	7185.7475	7185.4683		8837.6406	8837.9060	8837.6283		10418.6333	10418.8976	10418.6212		11927.9942	11928.2576	11927.9824
15	7393.0436	7392.8562	7392.9935	15	9038.6426	9038.4565	9038.5927	15	10612.9673	10612.7825	10612.9176	15	12115.5363	12115.3525	12115.4866
    7398.6126	7398.8795	7398.6009		9044.0597	9044.3253	9044.0483		10618.2371	10618.5016	10618.2258		12120.6674	12120.9310	12120.6563
16	7618.6542	7618.4680	7618.6060	16	9257.1099	9256.9249	9257.0618	16	10824.1798	10823.9961	10824.1319	16	12319.3681	12319.1854	12319.3202
    7624.9468	7625.2138	7624.9358		9263.2309	9263.4967	9263.2201		10830.1347	10830.3994	10830.1241		12325.1672	12325.4310	12325.1568
17	7857.2436	7857.0584	7857.1970	17	9488.1059	9487.9219	9488.0594	17	11047.4629	11047.2801	11047.4165	17	12534.8029	12534.6211	12534.7565
    7864.2946	7864.5617	7864.2842		9494.9645	9495.2304	9494.9544		11054.1357	11054.4005	11054.1257		12541.3020	12541.5659	12541.2922
18	8108.6146	8108.4303	8108.5694	18	9731.4326	9731.2496	9731.3875	18	11282.6175	11282.4356	11282.5724	18	12761.6400	12761.4591	12761.5948
    8116.4570	8116.7242	8116.4472		9739.0610	9739.3269	9739.0514		11290.0394	11290.3043	11290.0300		12768.8698	12769.1339	12768.8606
19	8372.5603	8372.3768	8372.5162	19	9986.8823	9986.7000	9986.8383	19	11529.4346	11529.2534	11529.3906	19	12999.6689	12999.4887	12999.6248
    8381.2253	8381.4925	8381.2160		9995.3106	9995.5766	9995.3015		11537.6351	11537.9001	11537.6262		13007.6585	13007.9226	13007.6498
20	8648.8642	8648.6814	8648.8211	20	10254.2375	10254.0559	10254.1945	20	11787.6954	11787.5149	11787.6524	20	13248.6690	13248.4895	13248.6258
    8658.3813	8658.6486	8658.3726		10263.4944	10263.7604	10263.4858		11796.7025	11796.9675	11796.6940		13257.4460	13257.7102	13257.4377
21	8937.3008	8937.1186	8937.2585	21	10533.2716	10533.0906	10533.2294	21	12057.1720	12056.9921	12057.1297	21	13508.4103	13508.2314	13508.3679
    8947.6977	8947.9649	8947.6893		10543.3838	10543.6498	10543.3756		12067.0116	12067.2766	12067.0036		13518.0005	13518.2647	13517.9926
22	9237.6356	9237.4540	9237.5940	22	10823.7489	10823.5685	10823.7074	22	12337.6268	12337.4474	12337.5852	22	13778.6532	13778.4747	13778.6113
    9248.9379	9249.2051	9248.9299		10834.7413	10835.0073	10834.7335		12348.3235	12348.5884	12348.3158		13789.0809	13789.3451	13789.0734


==> SOM_c-rv_bc.txt <==
Rovibrational c energies from a non-adiabatically coupled bc computation.

Nb=500, bound-state energies and long-lived predissociative resonance positions (resonances labelled with * & computed using the complex absorbing potential (CAP) technique).

All values in cm-1.
'E(c00)=-5.09696182102873 Eh
Corrected c EPEScorr(R=10 bohr)-E(c00)=4077.06 cm-1

v   N  Energy - E(c00) Gamma=-2Im(E)**    tau=hbar/Gamma
0	0   0	
0	2	41.11
0	4	136.88
0	6	286.93
0	8	490.68
0	10	747.34
0	12	1055.90
0	14	1415.16
0	16	1823.71
0	18	2279.96
0	20	2782.11
0	22	3328.16
0	24	3915.96
0	26	4543.07	*	<5e-9            >1 ms
0	28	5206.94	*	<5e-9            >1 ms
0	30	5904.71	*	<5e-9            >1 ms
0	32	6633.31	*	<5e-9            >1 ms
						
1	0	1480.15
1	2	1519.48
1	4	1611.08
1	6	1754.57
1	8	1949.33
1	10	2194.51
1	12	2489.08
1	14	2831.75
1	16	3221.02
1	18	3655.17
1	20	4132.25	*	<5e-9            >1 ms
1	22	4649.87	*	<5e-9            >1 ms
1	24	5206.26	*	<5e-9            >1 ms
1	26	5797.95	*	<5e-9            >1 ms
1	28	6422.13	*	<5e-9            >1 ms
1	30	7075.28	*	0.00000051       10 mus
						
2	0	2851.97
2	2	2889.31
2	4	2976.26
2	6	3112.40
2	8	3297.07
2	10	3529.35
2	12	3808.09
2	14	4131.88	*	<5e-9            >1 ms
2	16	4499.04	*	<5e-9            >1 ms
2	18	4907.61	*	<5e-9            >1 ms
2	20	5355.30	*	<5e-9            >1 ms
2	22	5839.40	*	<5e-9            >1 ms
2	24	6356.45	*	0.0000010       5.5 mu s
						
3	0	4099.56	*	<5e-9            >1 ms
3	2	4134.57	*	<5e-9            >1 ms
3	4	4216.07	*	<5e-9            >1 ms
3	6	4343.57	*	<5e-9            >1 ms
3	8	4516.31	*	<5e-9            >1 ms
3	10	4733.23	*	<5e-9            >1 ms
3	12	4992.97	*	<5e-9            >1 ms
3	14	5293.82	*	<5e-9            >1 ms
3	16	5633.68	*	0.00000020       28 mu s
3	18	6009.99	*	0.000012        0.4 mu s
3	20	6419.56	*	0.00054          10 ns
3	22	6858.25	*	0.018           0.3 ns
						
4	0	5195.41	*	0.00000055       10 mu s
4	2	5227.45	*	0.00000083        6 mu s
4	4	5301.94	*	0.0000021         2 mu s
4	6	5418.26	*   0.0000090       0.6 mu s
4	8	5575.39	*	0.000054        0.1 mu s
4	10	5771.87	*	0.00043        0.01 mu s
4	12	6005.70	*	0.0040            1 ns
4	14	6274.17	*	0.041           0.1 ns
4	16	6573.34	*	0.40             13 ps
4	18	6897.12	*	3.3             1.6 ps

5   0   6077.72	*   1.3             4 ps
5   2   6104.78	*   1.6             3 ps
5   4   6167.34	*   2.5             2 ps
5   6   6264.00	*   4.8             1 ps
5	8   6392.38	*  10.3           0.5 ps
5   10  6549.53	*  23.8           0.2 ps

**Energy=Re(E); [Re(E),Im(E)] was computed using the complex absorbing potential [Poirier & Carrington, JCP 118 17 2003] turned on over the Rmin=7 bohr and Rmax=10 bohr interval.

==> SOM_cfine_bcBC_rQ_.txt <==
c fine structure energies from a non-adiabatically and relativistic-QED coupled bcBC(rQ) computation. 

All values in cm-1, referenced to E(c00)=-5.09696182101922 Eh from bc(rQ).

bc,cv0	N	E_N-1	        E_N	            E_N+1	        E_N-1-E_N	E_N+1-E_N
	0		           -0.06539430	   -0.04516006	           	    0.02023424
	2	41.10274558	    41.06332320	    41.08996571	    0.03942239	0.02664251
	4	136.90729640	136.87419482	136.90303346	0.03310159	0.02883864
	6	287.02371872	286.99276158	287.02297332	0.03095713	0.03021174
	8	490.86217113	490.83251230	490.86379988	0.02965883	0.03128759
	10	747.62582089	747.59713980	747.62936632	0.02868109	0.03222652

bc,v=1	N	E_N-1	        E_N	            E_N+1	        E_N-1-E_N	E_N+1-E_N
	0		            1480.08973853	1480.11035404	   	        0.02061551
	2	1519.47565750	1519.43547863	1519.46262772	0.04017886	0.02714908
	4	1611.11257329	1611.07883173	1611.10822125	0.03374156	0.02938952
	6	1754.65919536	1754.62763326	1754.65842718	0.03156210	0.03079392
	8	1949.49688694	1949.46664074	1949.49854002	0.03024620	0.03189928
	10	2194.78773660	2194.75847868	2194.79134360	0.02925792	0.03286492

bc,v=2	N	E_N-1	        E_N	            E_N+1	        E_N-1-E_N	E_N+1-E_N
	0		            2851.90378792	2851.92485420	 	        0.02106628
	2	2889.30192329	2889.26086125	2889.28861624	0.04106204	0.02775500
	4	2976.28589143	2976.25141022	2976.28148981	0.03448121	0.03007959
	6	3112.48460807	3112.45235427	3112.48385058	0.03225380	0.03149631
	8	3297.22874148	3297.19783111	3297.23047371	0.03091037	0.03264260
	10	3529.60703994	3529.57713747	3529.61079079	0.02990247	0.03365332

bc,cv3	N	E_N-1	        E_N	            E_N+1	        E_N-1-E_N	E_N+1-E_N
	0		            4099.49323590	4099.51481093		        0.02157503
	2	4134.56451537	4134.52248118	4134.55093209	0.04203419	0.02845090
	4	4216.09243536	4216.05710771	4216.08793501	0.03532765	0.03082729
	6	4343.64678749	4343.61378169	4343.64611703	0.03300580	0.03233534
	8	4516.45807818	4516.42645287	4516.45999094	0.03162531	0.03353807
	10	4733.46645011	4733.43587462	4733.47048263	0.03057549	0.03460801

c,v=4	N	E_N-1	        E_N	            E_N+1	        E_N-1-E_N	E_N+1-E_N
	0		            5195.34815863	5195.37020376		        0.02204513
	2	5227.44121447	5227.39832311	5227.42744581	0.04289136	0.02912270
	4	5301.95919475	5301.92325244	5301.95484902	0.03594231	0.03159657
	6	5418.32538968	5418.29184326	5418.32502791	0.03354641	0.03318464
	8	5575.51490522	5575.48283279	5575.51729425	0.03207242	0.03446146
	10	5772.06563646	5772.03468853	5772.07028866	0.03094793	0.03560012

==> SOM_data/La_table_for_bBx_300_cC_500.txt <==
1.00 0.00000000000000 -0.52199769288791 0.00000000000000
1.10 0.00000000000000 -0.59387815874829 0.00000000000000
1.20 0.00000000000000 -0.64587541644463 0.00000000000000
1.30 0.00000000000000 -0.68480383714823 0.00000000000000
1.40 0.00000000000000 -0.71356728224567 0.00000000000000
1.50 0.00000000000000 -0.73539627881404 0.00000000000000
1.60 0.00000000000000 -0.75198405059785 0.00000000000000
1.70 0.00000000000000 -0.76470496073236 0.00000000000000
1.80 0.00000000000000 -0.77505738509814 0.00000000000000
1.90 0.00000000000000 -0.78317779838646 0.00000000000000
2.00 0.00000000000000 -0.78975235078268 0.00000000000000
2.10 0.00000000000000 -0.79523571199635 0.00000000000000
2.20 0.00000000000000 -0.79966717740681 0.00000000000000
2.30 0.00000000000000 -0.80328564914830 0.00000000000000
2.40 0.00000000000000 -0.80614119126959 0.00000000000000
2.50 0.00000000000000 -0.80833843041305 0.00000000000000
2.60 0.00000000000000 -0.80982325879159 0.00000000000000
2.70 0.00000000000000 -0.81047284735460 0.00000000000000
2.80 0.00000000000000 -0.81012442238858 0.00000000000000
2.90 0.00000000000000 -0.80850487800728 0.00000000000000
3.00 0.00000000000000 -0.80519265563298 0.00000000000000
3.10 0.00000000000000 -0.79974543660168 0.00000000000000
3.20 0.00000000000000 -0.79166244751340 0.00000000000000
3.30 0.00000000000000 -0.78060661825392 0.00000000000000
3.40 0.00000000000000 -0.76631488473235 0.00000000000000
3.50 0.00000000000000 -0.74891478883143 0.00000000000000
3.60 0.00000000000000 -0.72896299971614 0.00000000000000
3.70 0.00000000000000 -0.70726220122526 0.00000000000000
3.80 0.00000000000000 -0.68467421304729 0.00000000000000
3.90 0.00000000000000 -0.66210692485603 0.00000000000000
4.00 0.00000000000000 -0.64005470824002 0.00000000000000
4.10 0.00000000000000 -0.61914406628589 0.00000000000000
4.20 0.00000000000000 -0.59953933014092 0.00000000000000
4.30 0.00000000000000 -0.58095555548201 0.00000000000000
4.40 0.00000000000000 -0.56391009151772 0.00000000000000
4.50 0.00000000000000 -0.54804479867163 0.00000000000000
4.60 0.00000000000000 -0.53321438932357 0.00000000000000
4.70 0.00000000000000 -0.51924492632793 0.00000000000000
4.80 0.00000000000000 -0.50612130006471 0.00000000000000
4.90 0.00000000000000 -0.49384923747739 0.00000000000000
5.00 0.00000000000000 -0.48220456589680 0.00000000000000
5.10 0.00000000000000 -0.47108466062693 0.00000000000000
5.20 0.00000000000000 -0.46052758004000 0.00000000000000
5.30 0.00000000000000 -0.45039020226739 0.00000000000000
5.40 0.00000000000000 -0.44062880788759 0.00000000000000
5.50 0.00000000000000 -0.43121838896934 0.00000000000000
5.60 0.00000000000000 -0.42215843327526 0.00000000000000
5.70 0.00000000000000 -0.41344917674121 0.00000000000000
5.80 0.00000000000000 -0.40508265526669 0.00000000000000
5.90 0.00000000000000 -0.39713910580256 0.00000000000000
6.00 0.00000000000000 -0.38949489102523 0.00000000000000
6.10 0.00000000000000 -0.38217366686773 0.00000000000000
6.20 0.00000000000000 -0.37523775441541 0.00000000000000
6.30 0.00000000000000 -0.36858331061379 0.00000000000000
6.40 0.00000000000000 -0.36229401179844 0.00000000000000
6.50 0.00000000000000 -0.35637737831643 0.00000000000000
6.60 0.00000000000000 -0.35082676854040 0.00000000000000
6.70 0.00000000000000 -0.34564939319929 0.00000000000000
6.80 0.00000000000000 -0.34085265022217 0.00000000000000
6.90 0.00000000000000 -0.33641218262460 0.00000000000000
7.00 0.00000000000000 -0.33233963323604 0.00000000000000
7.10 0.00000000000000 -0.32863316550789 0.00000000000000
7.20 0.00000000000000 -0.32526359099894 0.00000000000000
7.30 0.00000000000000 -0.32225048012319 0.00000000000000
7.40 0.00000000000000 -0.31958065777790 0.00000000000000
7.50 0.00000000000000 -0.31722088694865 0.00000000000000
7.60 0.00000000000000 -0.31520366573383 0.00000000000000
7.70 0.00000000000000 -0.31346174503009 0.00000000000000
7.80 0.00000000000000 -0.31202829651438 0.00000000000000
7.90 0.00000000000000 -0.31086490452668 0.00000000000000
8.00 0.00000000000000 -0.30998122317392 0.00000000000000
8.10 0.00000000000000 -0.30935123736475 0.00000000000000
8.20 0.00000000000000 -0.30893966852812 0.00000000000000
8.30 0.00000000000000 -0.30873000957990 0.00000000000000
8.40 0.00000000000000 -0.30882887694397 0.00000000000000
8.50 0.00000000000000 -0.30910851811009 0.00000000000000
8.60 0.00000000000000 -0.30958521756644 0.00000000000000
8.70 0.00000000000000 -0.31024435164857 0.00000000000000
8.80 0.00000000000000 -0.31108306352198 0.00000000000000
8.90 0.00000000000000 -0.31212305770007 0.00000000000000
9.00 0.00000000000000 -0.31326370440050 0.00000000000000
9.10 0.00000000000000 -0.31455479293804 0.00000000000000
9.20 0.00000000000000 -0.31599689514706 0.00000000000000
9.30 0.00000000000000 -0.31757457315465 0.00000000000000
9.40 0.00000000000000 -0.31926411022103 0.00000000000000
9.50 0.00000000000000 -0.32107830225705 0.00000000000000
9.60 0.00000000000000 -0.32299142659433 0.00000000000000
9.70 0.00000000000000 -0.32501076922028 0.00000000000000
9.80 0.00000000000000 -0.32712958205996 0.00000000000000
9.90 0.00000000000000 -0.32932844028079 0.00000000000000
10.00 0.00000000000000 -0.33160991415192 0.00000000000000


==> SOM_data/La_table_for_bx_1000_c_1500.txt <==
1.00 0.00000000000000 -0.70247455588730 0.00000000000000
1.10 0.00000000000000 -0.74121240733404 0.00000000000000
1.20 0.00000000000000 -0.76937572755430 0.00000000000000
1.30 0.00000000000000 -0.79018333519168 0.00000000000000
1.40 0.00000000000000 -0.80587167111340 0.00000000000000
1.50 0.00000000000000 -0.81798109315824 0.00000000000000
1.60 0.00000000000000 -0.82752000472073 0.00000000000000
1.70 0.00000000000000 -0.83517418590074 0.00000000000000
1.80 0.00000000000000 -0.84141619320149 0.00000000000000
1.90 0.00000000000000 -0.84655429871768 0.00000000000000
2.00 0.00000000000000 -0.85079007712995 0.00000000000000
2.10 0.00000000000000 -0.85424063542394 0.00000000000000
2.20 0.00000000000000 -0.85694697244716 0.00000000000000
2.30 0.00000000000000 -0.85887992408481 0.00000000000000
2.40 0.00000000000000 -0.85993674871008 0.00000000000000
2.50 0.00000000000000 -0.85993793481675 0.00000000000000
2.60 0.00000000000000 -0.85861465005664 0.00000000000000
2.70 0.00000000000000 -0.85562895486598 0.00000000000000
2.80 0.00000000000000 -0.85059672213575 0.00000000000000
2.90 0.00000000000000 -0.84315027606275 0.00000000000000
3.00 0.00000000000000 -0.83300843470564 0.00000000000000
3.10 0.00000000000000 -0.82007044967150 0.00000000000000
3.20 0.00000000000000 -0.80448401454896 0.00000000000000
3.30 0.00000000000000 -0.78664300071379 0.00000000000000
3.40 0.00000000000000 -0.76712717175690 0.00000000000000
3.50 0.00000000000000 -0.74658940157238 0.00000000000000
3.60 0.00000000000000 -0.72564558021650 0.00000000000000
3.70 0.00000000000000 -0.70480322037421 0.00000000000000
3.80 0.00000000000000 -0.68441978504002 0.00000000000000
3.90 0.00000000000000 -0.66473400437548 0.00000000000000
4.00 0.00000000000000 -0.64587296386594 0.00000000000000
4.10 0.00000000000000 -0.62788864692526 0.00000000000000
4.20 0.00000000000000 -0.61078422140273 0.00000000000000
4.30 0.00000000000000 -0.59454790902880 0.00000000000000
4.40 0.00000000000000 -0.57915124555559 0.00000000000000
4.50 0.00000000000000 -0.56457013440835 0.00000000000000
4.60 0.00000000000000 -0.55078030832123 0.00000000000000
4.70 0.00000000000000 -0.53776082497188 0.00000000000000
4.80 0.00000000000000 -0.52550885228445 0.00000000000000
4.90 0.00000000000000 -0.51400682113570 0.00000000000000
5.00 0.00000000000000 -0.50325127627735 0.00000000000000
5.10 0.00000000000000 -0.49323512562153 0.00000000000000
5.20 0.00000000000000 -0.48395353293612 0.00000000000000
5.30 0.00000000000000 -0.47540394414545 0.00000000000000
5.40 0.00000000000000 -0.46757473666579 0.00000000000000
5.50 0.00000000000000 -0.46045540184157 0.00000000000000
5.60 0.00000000000000 -0.45403088232393 0.00000000000000
5.70 0.00000000000000 -0.44828287444082 0.00000000000000
5.80 0.00000000000000 -0.44319353767702 0.00000000000000
5.90 0.00000000000000 -0.43873935394254 0.00000000000000
6.00 0.00000000000000 -0.43490054906862 0.00000000000000
6.10 0.00000000000000 -0.43164816531895 0.00000000000000
6.20 0.00000000000000 -0.42895925140357 0.00000000000000
6.30 0.00000000000000 -0.42680458109576 0.00000000000000
6.40 0.00000000000000 -0.42515972568299 0.00000000000000
6.50 0.00000000000000 -0.42399614333238 0.00000000000000
6.60 0.00000000000000 -0.42328714869315 0.00000000000000
6.70 0.00000000000000 -0.42300745229483 0.00000000000000
6.80 0.00000000000000 -0.42313286991075 0.00000000000000
6.90 0.00000000000000 -0.42363588518944 0.00000000000000
7.00 0.00000000000000 -0.42449328154596 0.00000000000000
7.10 0.00000000000000 -0.42568399224768 0.00000000000000
7.20 0.00000000000000 -0.42718447561471 0.00000000000000
7.30 0.00000000000000 -0.42897468869731 0.00000000000000
7.40 0.00000000000000 -0.43103498293443 0.00000000000000
7.50 0.00000000000000 -0.43334762483297 0.00000000000000
7.60 0.00000000000000 -0.43589441407141 0.00000000000000
7.70 0.00000000000000 -0.43865384513431 0.00000000000000
7.80 0.00000000000000 -0.44161612575515 0.00000000000000
7.90 0.00000000000000 -0.44476822103852 0.00000000000000
8.00 0.00000000000000 -0.44809153321945 0.00000000000000
8.10 0.00000000000000 -0.45157732787525 0.00000000000000
8.20 0.00000000000000 -0.45521042956028 0.00000000000000
8.30 0.00000000000000 -0.45897897283587 0.00000000000000
8.40 0.00000000000000 -0.46287332943932 0.00000000000000
8.50 0.00000000000000 -0.46688663718250 0.00000000000000
8.60 0.00000000000000 -0.47100810484266 0.00000000000000
8.70 0.00000000000000 -0.47522637400866 0.00000000000000
8.80 0.00000000000000 -0.47953778587964 0.00000000000000
8.90 0.00000000000000 -0.48393338925504 0.00000000000000
9.00 0.00000000000000 -0.48840869831448 0.00000000000000
9.10 0.00000000000000 -0.49295288272232 0.00000000000000
9.20 0.00000000000000 -0.49756410121298 0.00000000000000
9.30 0.00000000000000 -0.50223788863970 0.00000000000000
9.40 0.00000000000000 -0.50696362799362 0.00000000000000
9.50 0.00000000000000 -0.51174061886999 0.00000000000000
9.60 0.00000000000000 -0.51656673401587 0.00000000000000
9.70 0.00000000000000 -0.52143606680644 0.00000000000000
9.80 0.00000000000000 -0.52634277884376 0.00000000000000
9.90 0.00000000000000 -0.53128614864077 0.00000000000000
10.00 0.00000000000000 -0.53626312220228 0.00000000000000


==> SOM_data/La_table_for_bx_c_750-1500.txt <==
1.00 0.00000000000000 -0.70257647228675 0.00000000000000
1.10 0.00000000000000 -0.74131387967605 0.00000000000000
1.20 0.00000000000000 -0.76944781274415 0.00000000000000
1.30 0.00000000000000 -0.79021426304373 0.00000000000000
1.40 0.00000000000000 -0.80587407425968 0.00000000000000
1.50 0.00000000000000 -0.81796254902663 0.00000000000000
1.60 0.00000000000000 -0.82749285391912 0.00000000000000
1.70 0.00000000000000 -0.83514663318834 0.00000000000000
1.80 0.00000000000000 -0.84137983988828 0.00000000000000
1.90 0.00000000000000 -0.84650445180061 0.00000000000000
2.00 0.00000000000000 -0.85071879805004 0.00000000000000
2.10 0.00000000000000 -0.85415894754302 0.00000000000000
2.20 0.00000000000000 -0.85686539601373 0.00000000000000
2.30 0.00000000000000 -0.85880078087953 0.00000000000000
2.40 0.00000000000000 -0.85986309706791 0.00000000000000
2.50 0.00000000000000 -0.85987022699526 0.00000000000000
2.60 0.00000000000000 -0.85855630215756 0.00000000000000
2.70 0.00000000000000 -0.85558019308652 0.00000000000000
2.80 0.00000000000000 -0.85056031653550 0.00000000000000
2.90 0.00000000000000 -0.84312037361096 0.00000000000000
3.00 0.00000000000000 -0.83298179657388 0.00000000000000
3.10 0.00000000000000 -0.82004763932053 0.00000000000000
3.20 0.00000000000000 -0.80446398709153 0.00000000000000
3.30 0.00000000000000 -0.78662630105524 0.00000000000000
3.40 0.00000000000000 -0.76711934838545 0.00000000000000
3.50 0.00000000000000 -0.74658440609257 0.00000000000000
3.60 0.00000000000000 -0.72564741886995 0.00000000000000
3.70 0.00000000000000 -0.70480863933309 0.00000000000000
3.80 0.00000000000000 -0.68442770683914 0.00000000000000
3.90 0.00000000000000 -0.66474497335247 0.00000000000000
4.00 0.00000000000000 -0.64588563067742 0.00000000000000
4.10 0.00000000000000 -0.62790316970917 0.00000000000000
4.20 0.00000000000000 -0.61080136947066 0.00000000000000
4.30 0.00000000000000 -0.59456990820151 0.00000000000000
4.40 0.00000000000000 -0.57917403969068 0.00000000000000
4.50 0.00000000000000 -0.56459220303646 0.00000000000000
4.60 0.00000000000000 -0.55080088949735 0.00000000000000
4.70 0.00000000000000 -0.53778273564509 0.00000000000000
4.80 0.00000000000000 -0.52552432119474 0.00000000000000
4.90 0.00000000000000 -0.51401809176480 0.00000000000000
5.00 0.00000000000000 -0.50325945829101 0.00000000000000
5.10 0.00000000000000 -0.49323949884486 0.00000000000000
5.20 0.00000000000000 -0.48395762449535 0.00000000000000
5.30 0.00000000000000 -0.47540722820155 0.00000000000000
5.40 0.00000000000000 -0.46757876165825 0.00000000000000
5.50 0.00000000000000 -0.46046027715995 0.00000000000000
5.60 0.00000000000000 -0.45403274662760 0.00000000000000
5.70 0.00000000000000 -0.44828769683717 0.00000000000000
5.80 0.00000000000000 -0.44319849296633 0.00000000000000
5.90 0.00000000000000 -0.43874744232972 0.00000000000000
6.00 0.00000000000000 -0.43490576806841 0.00000000000000
6.10 0.00000000000000 -0.43165428839266 0.00000000000000
6.20 0.00000000000000 -0.42896582933009 0.00000000000000
6.30 0.00000000000000 -0.42681330552098 0.00000000000000
6.40 0.00000000000000 -0.42516953989317 0.00000000000000
6.50 0.00000000000000 -0.42400849467938 0.00000000000000
6.60 0.00000000000000 -0.42329920515229 0.00000000000000
6.70 0.00000000000000 -0.42301793735219 0.00000000000000
6.80 0.00000000000000 -0.42314513030999 0.00000000000000
6.90 0.00000000000000 -0.42364666512194 0.00000000000000
7.00 0.00000000000000 -0.42450552190007 0.00000000000000
7.10 0.00000000000000 -0.42569426324282 0.00000000000000
7.20 0.00000000000000 -0.42719620525386 0.00000000000000
7.30 0.00000000000000 -0.42898711865123 0.00000000000000
7.40 0.00000000000000 -0.43104630955424 0.00000000000000
7.50 0.00000000000000 -0.43335883345346 0.00000000000000
7.60 0.00000000000000 -0.43590472622374 0.00000000000000
7.70 0.00000000000000 -0.43866697809556 0.00000000000000
7.80 0.00000000000000 -0.44162906756888 0.00000000000000
7.90 0.00000000000000 -0.44477913687680 0.00000000000000
8.00 0.00000000000000 -0.44810184809260 0.00000000000000
8.10 0.00000000000000 -0.45158771292982 0.00000000000000
8.20 0.00000000000000 -0.45522048378797 0.00000000000000
8.30 0.00000000000000 -0.45898871042564 0.00000000000000
8.40 0.00000000000000 -0.46288364523145 0.00000000000000
8.50 0.00000000000000 -0.46689778655875 0.00000000000000
8.60 0.00000000000000 -0.47101624536451 0.00000000000000
8.70 0.00000000000000 -0.47523898884974 0.00000000000000
8.80 0.00000000000000 -0.47954804951210 0.00000000000000
8.90 0.00000000000000 -0.48394598351892 0.00000000000000
9.00 0.00000000000000 -0.48841847123048 0.00000000000000
9.10 0.00000000000000 -0.49296548860733 0.00000000000000
9.20 0.00000000000000 -0.49757759914677 0.00000000000000
9.30 0.00000000000000 -0.50224900466468 0.00000000000000
9.40 0.00000000000000 -0.50697574912352 0.00000000000000
9.50 0.00000000000000 -0.51175503835097 0.00000000000000
9.60 0.00000000000000 -0.51657814053356 0.00000000000000
9.70 0.00000000000000 -0.52144654420293 0.00000000000000
9.80 0.00000000000000 -0.52635320698843 0.00000000000000
9.90 0.00000000000000 -0.53129913893214 0.00000000000000


==> SOM_data/README.txt <==
Supplemental Material 
to 
High-Precision Quantum Dynamics of He2 over the b ^3Pi_g-c ^3Sigma_g^+ Electronic Subspace by including Non-adiabatic, Relativistic and QED Corrections and Couplings
Balázs Rácsai, Péter Jeszenszki, Ádám Margócsy, Edit Mátyus
(2025)

The rovibrational and rovibronic computations presented in the manuscript can be performed using the *nb files in this folder. The *nb files use several data files, which contain the datapoints for the PECs, corrections, and couplings (over a series of nuclear geometries) as obtained from the QUANTEN
computations.




==> SOM_data/b1000_PEC.txt <==
1.00 -4.7207010636087157
1.10 -4.8401715137546271
1.20 -4.9284553500642296
1.30 -4.9934219869853402
1.40 -5.0406859238887307
1.50 -5.0744208215227262
1.60 -5.0978035105298911
1.70 -5.1132842123418394
1.80 -5.1227654211514642
1.90 -5.1277289474075634
2.00 -5.1293295610922334
2.10 -5.1284665155823372
2.20 -5.1258388548057949
2.30 -5.1219875898413552
2.40 -5.1173292517932794
2.50 -5.1121823504207162
2.60 -5.1067884377297483
2.70 -5.1013285836286784
2.80 -5.0959364537276954
2.90 -5.0907084941417917
3.00 -5.0857123696745328
3.10 -5.0809932211162270
3.20 -5.0765786754801168
3.30 -5.0724831865183253
3.40 -5.0687108608543001
3.50 -5.0652580371989382
3.60 -5.0621156241618586
3.70 -5.0592700717992152
3.80 -5.0567051711912203
3.90 -5.0544028308633333
4.00 -5.0523439322488288
4.10 -5.0505089487540218
4.20 -5.0488784539754530
4.30 -5.0474335295119213
4.40 -5.0461561997445870
4.50 -5.0450292544238389
4.60 -5.0440368848499206
4.70 -5.0431643177866459
4.80 -5.0423982290513054
4.90 -5.0417261901081210
5.00 -5.0411370632244727
5.10 -5.0406210743905016
5.20 -5.0401693454740730
5.30 -5.0397739064661566
5.40 -5.0394278941714221
5.50 -5.0391250556166920
5.60 -5.0388599881111782
5.70 -5.0386279258447502
5.80 -5.0384246815912999
5.90 -5.0382466373784958
6.00 -5.0380905385819590
6.10 -5.0379536284506168
6.20 -5.0378334490110905
6.30 -5.0377279678375171
6.40 -5.0376352154363033
6.50 -5.0375535626464982
6.60 -5.0374816537607119
6.70 -5.0374182804473309
6.80 -5.0373622917339720
6.90 -5.0373127777499143
7.00 -5.0372689734724441
7.10 -5.0372301458561353
7.20 -5.0371956708225190
7.30 -5.0371650319394945
7.40 -5.0371377705266500
7.50 -5.0371134804194932
7.60 -5.0370918297291531
7.70 -5.0370724886843767
7.80 -5.0370552004819862
7.90 -5.0370396807257318
8.00 -5.0370257736729425
8.10 -5.0370132589854322
8.20 -5.0370020330612277
8.30 -5.0369919650440762
8.40 -5.0369828237048466
8.50 -5.0369745460281079
8.60 -5.0369670822939963
8.70 -5.0369602671103735
8.80 -5.0369540721121755
8.90 -5.0369484432778755
9.00 -5.0369432978495707
9.10 -5.0369386405627790
9.20 -5.0369343722451783
9.30 -5.0369304738609131
9.40 -5.0369268984773452
9.50 -5.0369236072762975
9.60 -5.0369205903378775
9.70 -5.0369178179407497
9.80 -5.0369152760890188
9.90 -5.0369129363890757
10.00 -5.0369108280112771


==> SOM_data/b750_PEC_dboc_mvib.txt <==
1.00 -4.7206647639381476 3.940241599999185E-004 0.00015973499533 -4.73912268837855 -4.80388040274472 0 0 0
1.10 -4.8401396200831819 3.879237228290618E-004 0.00013744779540 -3.08884479755463 -3.13218169605770 0 0 0
1.20 -4.9284270036970161 3.826716985210257E-004 0.00012498317665 -2.21046802158960 -2.24455615084423 0 0 0
1.30 -4.9933956886025710 3.778209395155948E-004 0.00011857006824 -1.76195445576452 -1.78693430209798 0 0 0
1.40 -5.0406610224530493 3.732422936269198E-004 0.00011559654416 -1.53733898578338 -1.56052288273088 0 0 0
1.50 -5.0743968499955248 3.689378491297470E-004 0.00011449170566 -1.43225924630004 -1.45444437619881 0 0 0
1.60 -5.0977803750300650 3.649491930584218E-004 0.00011436706040 -1.38870100869394 -1.41218744187575 0 0 0
1.70 -5.1132616485664411 3.613181560387747E-004 0.00011475691801 -1.37897222076874 -1.40455655099990 0 0 0
1.80 -5.1227430999395578 3.580707622514829E-004 0.00011540251635 -1.38922228353441 -1.41578138789276 0 0 0
1.90 -5.1277064846008980 3.552173032440359E-004 0.00011615202030 -1.41472007779560 -1.44051296400136 0 0 0
2.00 -5.1293065302517160 3.527534319300784E-004 0.00011692012616 -1.44097291426960 -1.46945432996231 0 0 0
2.10 -5.1284442480745840 3.506632831108447E-004 0.00011768105325 -1.47100275774546 -1.50351438740354 0 0 0
2.20 -5.1258172447632360 3.489237229528766E-004 0.00011840154328 -1.50034653442937 -1.53772190180223 0 0 0
2.30 -5.1219666644316577 3.475066982613694E-004 0.00011906590314 -1.54647407882624 -1.57696365223527 0 0 0
2.40 -5.1173090365271863 3.463821326955420E-004 0.00011966890540 -1.57934120281462 -1.61639817373356 0 0 0
2.50 -5.1121629598474065 3.455189002207171E-004 0.00012021532746 -1.62635535754994 -1.66003159598306 0 0 0
2.60 -5.1067699006951930 3.448863423248073E-004 0.00012070665178 -1.67345725124153 -1.70727932411747 0 0 0
2.70 -5.1013109368272715 3.444548610824652E-004 0.00012114681655 -1.71702643240338 -1.75791017915674 0 0 0
2.80 -5.0959195788587559 3.441972011248097E-004 0.00012154344922 -1.77318136528387 -1.81362967543684 0 0 0
2.90 -5.0906924553541897 3.440876645278510E-004 0.00012190052621 -1.83111736927854 -1.87592748610281 0 0 0
3.00 -5.0856970365620331 3.441018971350581E-004 0.00012222247885 -1.89951055773656 -1.94338850229922 0 0 0
3.10 -5.0809785506469822 3.442189673600578E-004 0.00012250792784 -1.96840251376045 -2.01577137371731 0 0 0
3.20 -5.0765647207742530 3.444192709428110E-004 0.00012275312957 -2.04225546964578 -2.09010033864802 0 0 0
3.30 -5.0724699636098105 3.446855356127827E-004 0.00012295204862 -2.11293376011965 -2.16870704669838 0 0 0
3.40 -5.0686983447423897 3.450020583049554E-004 0.00012310534391 -2.18993340417940 -2.24673323585783 0 0 0
3.50 -5.0652462047503022 3.453547484072324E-004 0.00012320892350 -2.26196512454435 -2.32126195560388 0 0 0
3.60 -5.0621042721533769 3.457315867462664E-004 0.00012325984006 -2.31393709663851 -2.38819083927716 0 0 0
3.70 -5.0592592205148010 3.461224411609448E-004 0.00012325745390 -2.37725675483508 -2.45528966833056 0 0 0
3.80 -5.0566948773478604 3.465184873511901E-004 0.00012320273591 -2.43687526009153 -2.50748758519674 0 0 0
3.90 -5.0543930784032254 3.469120451205781E-004 0.00012309914874 -2.47479192125126 -2.55193770265796 0 0 0
4.00 -5.0523346870759989 3.472975922209998E-004 0.00012294832759 -2.50931830872401 -2.58375701910947 0 0 0
4.10 -5.0505000712113786 3.476695469328904E-004 0.00012275773892 -2.52529817319295 -2.60425590015566 0 0 0
4.20 -5.0488699919821780 3.480250833430597E-004 0.00012253752155 -2.53301615893279 -2.60989990010192 0 0 0
4.30 -5.0474253838847618 3.483611095759421E-004 0.00012229097939 -2.52886974449463 -2.60747964681432 0 0 0
4.40 -5.0461483295910732 3.486761973725038E-004 0.00012202783358 -2.51673692304207 -2.59725491708673 0 0 0
4.50 -5.0450217896311047 3.489693655913192E-004 0.00012175265362 -2.50220662794403 -2.57702029870917 0 0 0
4.60 -5.0440296976902586 3.492402576301542E-004 0.00012147448151 -2.46062139681813 -2.54566158415230 0 0 0
4.70 -5.0431575158018802 3.494895648360466E-004 0.00012119721033 -2.42563995995261 -2.51311733645320 0 0 0
4.80 -5.0423915537929194 3.497175049536232E-004 0.00012092770956 -2.39382575987507 -2.47905991332270 0 0 0
4.90 -5.0417196731856881 3.499247196787707E-004 0.00012066957426 -2.36443083722573 -2.44082838906541 0 0 0
5.00 -5.0411308384860325 3.501129602413814E-004 0.00012042579710 -2.31409593209545 -2.40251598720446 0 0 0
5.10 -5.0406150224244035 3.502830729540011E-004 0.00012019697276 -2.28797736886878 -2.36824839459093 0 0 0
5.20 -5.0401635064787165 3.504362134495520E-004 0.00011998402197 -2.26186226983827 -2.33424310296961 0 0 0
5.30 -5.0397682325493953 3.505742278462178E-004 0.00011978691820 -2.22016137963975 -2.29552071358237 0 0 0
5.40 -5.0394223139717642 3.506978883350789E-004 0.00011960524825 -2.19189672021823 -2.26551353703429 0 0 0
5.50 -5.0391195964101216 3.508088737914329E-004 0.00011943821193 -2.15073008705428 -2.23285674553165 0 0 0
5.60 -5.0388546890822647 3.509080558857642E-004 0.00011928488023 -2.12650591382152 -2.20756078086136 0 0 0
5.70 -5.0386227610596253 3.509966755875353E-004 0.00011914512222 -2.10412219423143 -2.17771697971016 0 0 0
5.80 -5.0384197257633785 3.510758437618022E-004 0.00011901863618 -2.08501961251548 -2.15480547846518 0 0 0
5.90 -5.0382417811022382 3.511464247804697E-004 0.00011890442882 -2.06145649466179 -2.13547424862302 0 0 0
6.00 -5.0380858672617093 3.512094465390499E-004 0.00011880024182 -2.04147839830003 -2.11527469858071 0 0 0
6.10 -5.0379490465027565 3.512655132180389E-004 0.00011870525254 -2.03227362143945 -2.10047181002727 0 0 0
6.20 -5.0378290364393008 3.513155004053262E-004 0.00011861886494 -2.01159896180996 -2.08207183226880 0 0 0
6.30 -5.0377235945797265 3.513599030148357E-004 0.00011853971678 -2.00280780548622 -2.06800214969518 0 0 0
6.40 -5.0376309436341256 3.513995450153050E-004 0.00011846748130 -1.98491547680748 -2.05790983200886 0 0 0
6.50 -5.0375494073755007 3.514348133545568E-004 0.00011840169667 -1.97586316792213 -2.04537778738821 0 0 0
6.60 -5.0374777619772662 3.514662117522199E-004 0.00011834208185 -1.97493937857142 -2.03587907410738 0 0 0
6.70 -5.0374144260646077 3.514941855495724E-004 0.00011828805155 -1.95884733407672 -2.02587668250788 0 0 0
6.80 -5.0373585241060148 3.515190695807140E-004 0.00011823866485 -1.96270954220340 -2.01895948890487 0 0 0
6.90 -5.0373090664432105 3.515413035463956E-004 0.00011819367758 -1.93797455120832 -2.00519265108251 0 0 0
7.00 -5.0372653567558654 3.515610741497747E-004 0.00011815292740 -1.93022589048413 -2.00146100606259 0 0 0
7.10 -5.0372265805945293 3.515786508018954E-004 0.00011811555518 -1.92567637962674 -1.99812571124197 0 0 0
7.20 -5.0371921678918055 3.515944130613441E-004 0.00011808140634 -1.92670081862198 -1.99020927037305 0 0 0
7.30 -5.0371616340446046 3.516084414275745E-004 0.00011805041610 -1.91829799265734 -1.98720640948389 0 0 0
7.40 -5.0371345057424026 3.516208815910379E-004 0.00011802208314 -1.91145350349799 -1.98332536294152 0 0 0
7.50 -5.0371103094464864 3.516321677532043E-004 0.00011799605114 -1.90468856734631 -1.98200204524537 0 0 0
7.60 -5.0370887582146002 3.516421618245422E-004 0.00011797211596 -1.90051612287737 -1.97431774002394 0 0 0
7.70 -5.0370694788232013 3.516511598690136E-004 0.00011795007628 -1.90664152508180 -1.97291899344311 0 0 0
7.80 -5.0370522167873206 3.516591274636561E-004 0.00011792973361 -1.89715665360617 -1.97133903594794 0 0 0
7.90 -5.0370367931576752 3.516663509784598E-004 0.00011791079039 -1.89590940305856 -1.96377337081639 0 0 0
8.00 -5.0370229247950755 3.516727593288678E-004 0.00011789334155 -1.89296488966390 -1.96388152633715 0 0 0
8.10 -5.0370104748245179 3.516784469570901E-004 0.00011787718499 -1.89766747829826 -1.96455018943484 0 0 0
8.20 -5.0369992742174077 3.516836214003713E-004 0.00011786220986 -1.89624058862556 -1.95860047265380 0 0 0
8.30 -5.0369891636182924 3.516883680674754E-004 0.00011784811624 -1.88944707948419 -1.95915401554142 0 0 0
8.40 -5.0369800390686263 3.516926230327942E-004 0.00011783508655 -1.88963989030331 -1.95879137329820 0 0 0
8.50 -5.0369718133555601 3.516963358824474E-004 0.00011782302729 -1.88346556679542 -1.95545084839633 0 0 0
8.60 -5.0369643918111251 3.516998289221746E-004 0.00011781177651 -1.88459897399107 -1.95425246660471 0 0 0
8.70 -5.0369576677868553 3.517029679185847E-004 0.00011780116617 -1.88155036754754 -1.95156616634009 0 0 0
8.80 -5.0369515417404225 3.517056839603764E-004 0.00011779133354 -1.87380278307882 -1.94914153628906 0 0 0
8.90 -5.0369459895576609 3.517082577266310E-004 0.00011778197270 -1.88135700373237 -1.94910388573157 0 0 0
9.00 -5.0369409151661753 3.517105041681329E-004 0.00011777340023 -1.88163751118566 -1.94830809107483 0 0 0
9.10 -5.0369363390606470 3.517125858350441E-004 0.00011776516495 -1.87311767680677 -1.94586635140080 0 0 0
9.20 -5.0369321079659510 3.517145718768238E-004 0.00011775749769 -1.87923710736849 -1.94739994074683 0 0 0
9.30 -5.0369282448009605 3.517162365377374E-004 0.00011775023292 -1.88988282756331 -1.94694508565893 0 0 0
9.40 -5.0369247224328051 3.517177575236667E-004 0.00011774319683 -1.87797063071732 -1.94580638193080 0 0 0
9.50 -5.0369214817226329 3.517192965582160E-004 0.00011773657165 -1.88058827216602 -1.94683814327094 0 0 0
9.60 -5.0369185213761432 3.517206358345602E-004 0.00011773043469 -1.87740403463269 -1.94485711818519 0 0 0
9.70 -5.0369157843666432 3.517217901813579E-004 0.00011772451288 -1.88129978344229 -1.94452471926736 0 0 0
9.80 -5.0369132863789163 3.517228557472889E-004 0.00011771882163 -1.87215308624035 -1.94357774430046 0 0 0
9.90 -5.0369110077156636 3.517237922641707E-004 0.00011771357515 -1.88324251429474 -1.94545108676162 0 0 0
10.00 -5.0369089141944956 3.517247270449371E-004 0.00011770853777 -1.88959546416948 -1.94254060458004 0 0 0


==> SOM_data/b750_rel.txt <==
1.00 -4.7206647637437387 -28.1902787181163 23.0495909906094 -0.683342142924191 -27.6656398704774 22.5664850822953 -0.704501036126735 0.265448803396263
1.10 -4.8401396198406799 -27.3743332148515 22.3782391101795 -0.624487598061364 -26.8782713984437 21.9217589131882 -0.643321532298150 0.222963845821839
1.20 -4.9284270036726960 -26.7100926473692 21.8523971423700 -0.575171231978821 -26.2362342375661 21.4158834534596 -0.592204359459945 0.178160444275547
1.30 -4.9933956884346804 -26.1402652297545 21.4130155614414 -0.533279387970179 -25.6827041326494 20.9911399078000 -0.548847022352905 0.135895361772665
1.40 -5.0406610223892487 -25.6411011763523 21.0330005654331 -0.497516488500096 -25.1968949995511 20.6227480526528 -0.511892441286292 9.832203059830449E-002
1.50 -5.0743968499507668 -25.2026679347080 20.7000944064251 -0.466966551066585 -24.7688535998691 20.2989112889667 -0.480360526975738 6.604374971400262E-002
1.60 -5.0977803749903776 -24.8199343299774 20.4083737438689 -0.440910957787239 -24.3942407027258 20.0142039937018 -0.453483472128205 3.888082907939890E-002
1.70 -5.1132616485408917 -24.4891450009367 20.1542982370762 -0.418743794436519 -24.0696168253026 19.7654164763670 -0.430637940652345 1.630180266713712E-002
1.80 -5.1227430999176704 -24.2065211952975 19.9350427661431 -0.399947621685745 -23.7913849748730 19.5499075999394 -0.411271680607730 -2.326714434962178E-003
1.90 -5.1277064845868976 -23.9679832264418 19.7478599386238 -0.384071601027794 -23.5562599044237 19.3653772220604 -0.394922438930377 -1.763858622483092E-002
2.00 -5.1293065302517791 -23.7691893475178 19.5899062541598 -0.370723502051701 -23.3594595941918 19.2087852168188 -0.381182560474637 -3.020700761389154E-002
2.10 -5.1284442480660699 -23.6059717886463 19.4584441927439 -0.359565219682985 -23.1983476496469 19.0791708086846 -0.369673451039062 -4.053500234430487E-002
2.20 -5.1258172447561421 -23.4738111460374 19.3504445986898 -0.350297869946324 -23.0668837427423 18.9718167378638 -0.360113080267455 -4.904800481740516E-002
2.30 -5.1219666644225841 -23.3686462526024 19.2631137429610 -0.342662968718364 -22.9617033472322 18.8844998757071 -0.352235763667951 -5.609410127948956E-002
2.40 -5.1173090365239302 -23.2866791336355 19.1937918382908 -0.336436422532805 -22.8793092924478 18.8146588897859 -0.345811545008516 -6.196163349927911E-002
2.50 -5.1121629598457154 -23.2244641361433 19.1400205333715 -0.331422483945319 -22.8161690100535 18.7599659116598 -0.340636132920387 -6.688287584786530E-002
2.60 -5.1067699006940179 -23.1788870178869 19.0995324406884 -0.327450647275644 -22.7694002509828 18.7182617007815 -0.336533598975783 -7.104494230129499E-002
2.70 -5.1013109368252625 -23.1472246779111 19.0703074455607 -0.324371218048434 -22.7365811199855 18.6877980748243 -0.333349926509120 -7.459759851676850E-002
2.80 -5.0959195788577212 -23.1270289808350 19.0505078766653 -0.322053908197086 -22.7151294102304 18.6666560784999 -0.330953149049647 -7.766121950203153E-002
2.90 -5.0906924553526647 -23.1162801169295 19.0385807690813 -0.320383613631613 -22.7042968323303 18.6544511563596 -0.329220647951836 -8.032830262444507E-002
3.00 -5.0856970365609646 -23.1130538191706 19.0330404686028 -0.319259359200972 -22.6997846420594 18.6476827359439 -0.328050229379562 -8.267079299136589E-002
3.10 -5.0809785506452467 -23.1158525301797 19.0327093811445 -0.318593043429714 -22.7020907184887 18.6465841858835 -0.327319049299705 -8.474603176672950E-002
3.20 -5.0765647207737334 -23.1233789795391 19.0365228752278 -0.318304099969721 -22.7094641539031 18.6499681237002 -0.327002424064984 -8.659993072035352E-002
3.30 -5.0724699636076158 -23.1345490915463 19.0435998863120 -0.318322702635898 -22.7219666950816 18.6579428579112 -0.327008664115537 -8.826537517926661E-002
3.40 -5.0686983447421081 -23.1483366947083 19.0531089764568 -0.318589471719438 -22.7371507348089 18.6685759633178 -0.327266789242688 -8.976935379608016E-002
3.50 -5.0652462047490134 -23.1638531651386 19.0643239029390 -0.319049668389881 -22.7524019684925 18.6796344588163 -0.327721197283056 -9.113032027691456E-002
3.60 -5.0621042721518856 -23.1804964149804 19.0767193131671 -0.319657299486249 -22.7691256467388 18.6921115223007 -0.328323828273012 -9.236565086493882E-002
3.70 -5.0592592205138800 -23.1977000028954 19.0898181843036 -0.320371858740055 -22.7857928215693 18.7047572976398 -0.329020463810123 -9.348845289370668E-002
3.80 -5.0566948773475691 -23.2150050638388 19.1032522262248 -0.321162849583859 -22.8035592151104 18.7185379444629 -0.329691491277488 -9.450642539454446E-002
3.90 -5.0543930784029483 -23.2321414315612 19.1167113115179 -0.321995542509292 -22.8221237655589 18.7331847621663 -0.330424309097557 -9.543230126440272E-002
4.00 -5.0523346870759349 -23.2488872454147 19.1299633678428 -0.322844631587580 -22.8414002089205 18.7486873778864 -0.331244074791305 -9.627546176141719E-002
4.10 -5.0505000712112480 -23.2648922611512 19.1427422182072 -0.323692319309999 -22.8588504412275 18.7628110675865 -0.332080506426601 -9.703954653129362E-002
4.20 -5.0488699919819675 -23.2800785994959 19.1549807663541 -0.324525340287238 -22.8768211209465 18.7776236399978 -0.332839796352890 -9.772936271981356E-002
4.30 -5.0474253838845629 -23.2942901655677 19.1664940852305 -0.325328280491235 -22.8923727066745 18.7903730492036 -0.333626932159371 -9.835530897790745E-002
4.40 -5.0461483295905296 -23.3075171385584 19.1772722464213 -0.326094069909537 -22.9070775955686 18.8026079686110 -0.334372363758245 -9.891981816052201E-002
4.50 -5.0450217896311420 -23.3194862841818 19.1872401237125 -0.326826798853096 -22.9195301423388 18.8127609242451 -0.334760577133395 -9.941875430762870E-002
4.60 -5.0440296976900791 -23.3305962841117 19.1964286938021 -0.327506084756929 -22.9311072534444 18.8223599771970 -0.335336184901719 -9.987359735252316E-002
4.70 -5.0431575158018553 -23.3408717414302 19.2049380251704 -0.328135797751468 -22.9451872384995 18.8341941061328 -0.335879380122405 -0.100283571027984
4.80 -5.0423915537928519 -23.3500677268379 19.2126241766984 -0.328717670890396 -22.9553397660564 18.8427699220283 -0.336335014125106 -0.100650356152959
4.90 -5.0417196731855940 -23.3584487629160 19.2196153444623 -0.329248849516405 -22.9652464583463 18.8510866182368 -0.336816068972730 -0.100980569189490
5.00 -5.0411308384857927 -23.3659819420896 19.2259431230902 -0.329735069856197 -22.9745309351195 18.8589231807712 -0.337200375556737 -0.101276056604248
5.10 -5.0406150224243067 -23.3727054730377 19.2316106931595 -0.330176241894758 -22.9817855824566 18.8650415464376 -0.337561473409025 -0.101540937248006
5.20 -5.0401635064783390 -23.3785492542542 19.2366981419397 -0.330583095962377 -22.9884474349659 18.8705253513236 -0.337601262467875 -0.101770220419695
5.30 -5.0397682325492621 -23.3839169935691 19.2412499027473 -0.330943617432935 -22.9942332635884 18.8754099729673 -0.337891191053899 -0.101983068597943
5.40 -5.0394223139715182 -23.3886877945703 19.2453176035376 -0.331268078233138 -22.9993391661884 18.8797853788048 -0.338130935120587 -0.102173459903748
5.50 -5.0391195964101954 -23.3929448297548 19.2489480572129 -0.331559261819882 -23.0040317386944 18.8837354646655 -0.338358063248886 -0.102344977994615
5.60 -5.0388546890823385 -23.3967607037482 19.2521906785974 -0.331819546131737 -23.0084386648987 18.8874689561795 -0.338587028046825 -0.102500099862075
5.70 -5.0386227610595853 -23.4001442576617 19.2550738748190 -0.332052184312754 -23.0123375673152 18.8907448057781 -0.338791880241210 -0.102638706018815
5.80 -5.0384197257631715 -23.4032129141753 19.2576755587386 -0.332260341746871 -23.0168575906576 18.8947015465714 -0.338975865912811 -0.102764457326466
5.90 -5.0382417811021396 -23.4058893841212 19.2599617892034 -0.332445818999816 -23.0201867210997 18.8975886486702 -0.339133093670079 -0.102876912919453
6.00 -5.0380858672615387 -23.4083365891150 19.2620400661478 -0.332611381839710 -23.0250677347087 18.9017957918433 -0.339271020108523 -0.102978978677519
6.10 -5.0379490465027423 -23.4104281312307 19.2638341497798 -0.332758751691153 -23.0273392997402 18.9038363199595 -0.339388343471820 -0.103069941968249
6.20 -5.0378290364392431 -23.4123758051862 19.2654904974935 -0.332890578886129 -23.0322498877979 18.9079913156495 -0.339486194812436 -0.103152875452159
6.30 -5.0377235945798207 -23.4140613939364 19.2669383275368 -0.333007924993248 -23.0353101971125 18.9107272006592 -0.339562612115727 -0.103226755084239
6.40 -5.0376309436339843 -23.4156240748963 19.2682631825348 -0.333111886971110 -23.0397163254472 18.9146853236171 -0.339638903998639 -0.103294336475270
6.50 -5.0375494073754110 -23.4170073128847 19.2694429630067 -0.333204765302093 -23.0440405510427 18.9184629702399 -0.339695626421628 -0.103355321752488
6.60 -5.0374777619772173 -23.4184653431837 19.2706367526451 -0.333287221464297 -23.0541820171658 18.9273688071722 -0.339753107735302 -0.103411298064569
6.70 -5.0374144260644753 -23.4195578242983 19.2715640674503 -0.333360280863421 -23.0571747904466 18.9301070865523 -0.339804133680006 -0.103462374495718
6.80 -5.0373585241058931 -23.4205678230841 19.2724193037769 -0.333425648800580 -23.0616727231349 18.9340849357438 -0.339839995393592 -0.103508305106643
6.90 -5.0373090664430542 -23.4213787983624 19.2731246224674 -0.333483827900022 -23.0630012535924 18.9354091143416 -0.339863421628556 -0.103550483343583
7.00 -5.0372653567557055 -23.4221786105313 19.2738018496357 -0.333535478362093 -23.0666035028669 18.9385279638408 -0.339885499299828 -0.103588663687423
7.10 -5.0372265805945560 -23.4228341955427 19.2743703758218 -0.333581779727994 -23.0683179246714 18.9401884807063 -0.339898732982451 -0.103623688645561
7.20 -5.0371921678914262 -23.4234098814184 19.2748702577188 -0.333622900860647 -23.0697534808327 18.9413381600104 -0.339912608059875 -0.103655832445698
7.30 -5.0371616340446232 -23.4239563214298 19.2753395740086 -0.333659490721312 -23.0718041318059 18.9432726572897 -0.339915951761758 -0.103684822598038
7.40 -5.0371345057423866 -23.4245041329483 19.2757955204914 -0.333691981396996 -23.0754926230670 18.9465099942319 -0.339925009035869 -0.103711424826532
7.50 -5.0371103094465566 -23.4249413548149 19.2761697924407 -0.333721166146093 -23.0771839311533 18.9480587124916 -0.339929316152907 -0.103736133860465
7.60 -5.0370887582146429 -23.4253849028731 19.2765389883785 -0.333747037383547 -23.0802967366744 18.9509305157864 -0.339930269193626 -0.103758623786517
7.70 -5.0370694788229669 -23.4257539713865 19.2768508749059 -0.333770471902243 -23.0823714162619 18.9527566636350 -0.339930191892227 -0.103779630625138
7.80 -5.0370522167873393 -23.4260554826271 19.2771131142995 -0.333791285342664 -23.0832761952588 18.9537014784919 -0.339925715279139 -0.103798633432569
7.90 -5.0370367931574931 -23.4263755710666 19.2773811580362 -0.333810049903068 -23.0857564549670 18.9559314573891 -0.339919352857448 -0.103816441288643
8.00 -5.0370229247951164 -23.4266266059263 19.2775966963579 -0.333826907809028 -23.0866372148621 18.9567815402102 -0.339915088609897 -0.103832806088483
8.10 -5.0370104748246831 -23.4268789874489 19.2778114450082 -0.333842089577331 -23.0884327842547 18.9584937308722 -0.339903586450164 -0.103847409208145
8.20 -5.0369992742174912 -23.4271078077353 19.2780039316272 -0.333855838608462 -23.0901613638168 18.9600377476353 -0.339893642663428 -0.103861410858024
8.30 -5.0369891636181165 -23.4272803464063 19.2781654009999 -0.333868659293183 -23.0909825930480 18.9608850394987 -0.339860300113304 -0.103873852745262
8.40 -5.0369800390685757 -23.4274475638457 19.2783109728691 -0.333879697720074 -23.0917940137363 18.9615756565265 -0.339847380133903 -0.103885581402200
8.50 -5.0369718133556480 -23.4275748037768 19.2784516975042 -0.333891356407906 -23.0929481311504 18.9625683732658 -0.339771307675655 -0.103895248502056
8.60 -5.0369643918111882 -23.4277610374791 19.2786033063774 -0.333900356397113 -23.0948461691982 18.9644009902711 -0.339759983319341 -0.103905532766754
8.70 -5.0369576677867887 -23.4279364747179 19.2787420663969 -0.333908537508347 -23.0968040081244 18.9661662675579 -0.339753393391331 -0.103915224645170
8.80 -5.0369515417403390 -23.4280479077679 19.2788469775310 -0.333916404510234 -23.0972354294138 18.9669438543769 -0.339721148969622 -0.103923575214051
8.90 -5.0369459895575623 -23.4281972351454 19.2789656065005 -0.333923205606871 -23.0991732903121 18.9685862076321 -0.339711637912497 -0.103931861312758
9.00 -5.0369409151660109 -23.4283106573617 19.2790603690522 -0.333929377851430 -23.1003086275235 18.9694821746356 -0.339700216187699 -0.103939301785407
9.10 -5.0369363390607704 -23.4283619346863 19.2791632121279 -0.333937775636493 -23.1010964697863 18.9709308187786 -0.339557323081350 -0.103943559301870
9.20 -5.0369321079659510 -23.4284595111016 19.2792385367610 -0.333942723308134 -23.1020785493638 18.9714644758095 -0.339557760017891 -0.103950548039195
9.30 -5.0369282448011017 -23.4285477191427 19.2793108850444 -0.333947331319539 -23.1026366260795 18.9721320016583 -0.339548682547838 -0.103956971740961
9.40 -5.0369247224328006 -23.4286456061237 19.2793874479745 -0.333951442853632 -23.1037387448747 18.9730214276364 -0.339542106870644 -0.103962795652013
9.50 -5.0369214817225947 -23.4287285980708 19.2794526676754 -0.333955111370061 -23.1041880711558 18.9737963680422 -0.339537134414181 -0.103968519629392
9.60 -5.0369185213761778 -23.4288118560384 19.2795227860866 -0.333959034013273 -23.1058562940255 18.9749383824761 -0.339518351718509 -0.103973579929459
9.70 -5.0369157843665624 -23.4288680522853 19.2795715308789 -0.333962246353272 -23.1057366948709 18.9752156693856 -0.339507271243744 -0.103978238122933
9.80 -5.0369132863790345 -23.4289333798713 19.2796276650344 -0.333965383476149 -23.1063166097505 18.9759773341468 -0.339490963294464 -0.103982556013968
9.90 -5.0369110077155899 -23.4289894576538 19.2796819626201 -0.333968667513258 -23.1069833262918 18.9766891702465 -0.339460657762213 -0.103986662139359
10.00 -5.0369089141945480 -23.4290755407634 19.2797489072000 -0.333971401945641 -23.1087633254481 18.9781657464685 -0.339447828834003 -0.103990509510712


==> SOM_data/bB300_summary.txt <==
1.00 -4.7103113298904198 3.950052070692924E-004 0.00015042939557 -3.23978149874120 0 0 0 0
1.10 -4.8309676691119456 3.889143615044808E-004 0.00013107168248 -2.09018410473748 0 0 0 0
1.20 -4.9201998748639317 3.836036430376347E-004 0.00012070086762 -1.52349164351654 0 0 0 0
1.30 -4.9859241499551814 3.786600329319424E-004 0.00011582736835 -1.26634182868303 0 0 0 0
1.40 -5.0337957075142654 3.739773724891411E-004 0.00011373620087 -1.15111632186741 0 0 0 0
1.50 -5.0680210126317835 3.695675187890454E-004 0.00011311396749 -1.10050517566694 0 0 0 0
1.60 -5.0918007962927545 3.654748479397389E-004 0.00011328202707 -1.08575360215769 0 0 0 0
1.70 -5.1076035027205169 3.617433382622516E-004 0.00011382511333 -1.08850104396780 0 0 0 0
1.80 -5.1173443538766463 3.583995195172604E-004 0.00011452910637 -1.10051308892546 0 0 0 0
1.90 -5.1225136961927351 3.554582261859814E-004 0.00011526696369 -1.11572233919305 0 0 0 0
2.00 -5.1242715327216404 3.529055919930934E-004 0.00011600364553 -1.13557360627802 0 0 0 0
2.10 -5.1235320670432110 3.507334792819330E-004 0.00011669843971 -1.15154220993847 0 0 0 0
2.20 -5.1209900729897990 3.489092768194129E-004 0.00011731753020 -1.16702293382636 0 0 0 0
2.30 -5.1171933579665740 3.474106210222826E-004 0.00011786461898 -1.18230789974475 0 0 0 0
2.40 -5.1125622844661969 3.462045655904908E-004 0.00011836345485 -1.19856737199535 0 0 0 0
2.50 -5.1074180634523056 3.452633314439539E-004 0.00011882024397 -1.21682940321438 0 0 0 0
2.60 -5.1020039823980170 3.445557700948745E-004 0.00011923815637 -1.23680528466014 0 0 0 0
2.70 -5.0965032568088322 3.440506144281849E-004 0.00011960956168 -1.25730414939559 0 0 0 0
2.80 -5.0910508729706825 3.437206306081938E-004 0.00011993363648 -1.27809114845514 0 0 0 0
2.90 -5.0857449088246574 3.435431140296818E-004 0.00012021696974 -1.30032785407120 0 0 0 0
3.00 -5.0806549414808213 3.434951643261746E-004 0.00012045296202 -1.32326016123225 0 0 0 0
3.10 -5.0758281424735614 3.435545524948839E-004 0.00012065497322 -1.35010474264562 0 0 0 0
3.20 -5.0712936806939881 3.436995558856396E-004 0.00012083936873 -1.38298735979577 0 0 0 0
3.30 -5.0670672428692445 3.439115409187288E-004 0.00012099588718 -1.41955265695181 0 0 0 0
3.40 -5.0631550950286792 3.441833826785207E-004 0.00012111237168 -1.45316526279922 0 0 0 0
3.50 -5.0595554922145478 3.444952303718857E-004 0.00012120100353 -1.48707920990986 0 0 0 0
3.60 -5.0562611415456917 3.448393208034200E-004 0.00012125509130 -1.51870349206082 0 0 0 0
3.70 -5.0532604379636101 3.452017731870861E-004 0.00012127599064 -1.54575587944352 0 0 0 0
3.80 -5.0505389855755576 3.455741856857428E-004 0.00012126227074 -1.57066816338838 0 0 0 0
3.90 -5.0480801916977347 3.459526507737723E-004 0.00012121790587 -1.59183200872116 0 0 0 0
4.00 -5.0458659002696082 3.463258563773044E-004 0.00012115057682 -1.61122386133917 0 0 0 0
4.10 -5.0438783927035908 3.466917847193200E-004 0.00012106326059 -1.62934160733964 0 0 0 0
4.20 -5.0420993031208088 3.470460852415181E-004 0.00012096064059 -1.64567198122350 0 0 0 0
4.30 -5.0405105896088287 3.473867319561070E-004 0.00012084228575 -1.65787612408111 0 0 0 0
4.40 -5.0390947175067522 3.477085443512051E-004 0.00012071105769 -1.66835424166691 0 0 0 0
4.50 -5.0378346690481211 3.480123912127612E-004 0.00012055217633 -1.67031180845705 0 0 0 0
4.60 -5.0367154776781327 3.482966374594285E-004 0.00012038399309 -1.66932129287130 0 0 0 0
4.70 -5.0357222532212402 3.485605621835284E-004 0.00012020691878 -1.66334418528030 0 0 0 0
4.80 -5.0348421856499863 3.488032695872264E-004 0.00012002701266 -1.65293889245795 0 0 0 0
4.90 -5.0340626294410100 3.490271108375838E-004 0.00011984896230 -1.63985554012442 0 0 0 0
5.00 -5.0333724851175958 3.492318850805803E-004 0.00011967642554 -1.62510630195647 0 0 0 0
5.10 -5.0327616585743105 3.494206745424987E-004 0.00011951295643 -1.61023516338566 0 0 0 0
5.20 -5.0322211250527626 3.495907345602817E-004 0.00011936157075 -1.59692000977491 0 0 0 0
5.30 -5.0317422812372499 3.497452445345280E-004 0.00011921682681 -1.58164010504238 0 0 0 0
5.40 -5.0313182478521776 3.498871445444345E-004 0.00011908330848 -1.56935650969343 0 0 0 0
5.50 -5.0309424961434930 3.500160278154041E-004 0.00011896194015 -1.55959687464878 0 0 0 0
5.60 -5.0306095938222946 3.501311755682436E-004 0.00011884865855 -1.55125765615951 0 0 0 0
5.70 -5.0303140514157745 3.502358176549246E-004 0.00011874456321 -1.54395677936649 0 0 0 0
5.80 -5.0300517603155406 3.503302055781468E-004 0.00011864828796 -1.53663426528944 0 0 0 0
5.90 -5.0298186402338203 3.504160652924358E-004 0.00011855942585 -1.52923344089176 0 0 0 0
6.00 -5.0296111549143401 3.504936028891539E-004 0.00011847799374 -1.52340703676636 0 0 0 0
6.10 -5.0294265763442683 3.505626691066828E-004 0.00011840141585 -1.51666836618033 0 0 0 0
6.20 -5.0292618173096981 3.506245811299885E-004 0.00011833328542 -1.51083173822586 0 0 0 0
6.30 -5.0291143322772669 3.506814647742709E-004 0.00011827099761 -1.50563539810781 0 0 0 0
6.40 -5.0289825062455895 3.507322402719869E-004 0.00011821337664 -1.49945754266889 0 0 0 0
6.50 -5.0288642734186544 3.507783334287884E-004 0.00011816077289 -1.49384235796393 0 0 0 0
6.60 -5.0287581714541645 3.508197150075108E-004 0.00011811262848 -1.48825013566028 0 0 0 0
6.70 -5.0286626955444262 3.508574770218404E-004 0.00011806802162 -1.48215794676693 0 0 0 0
6.80 -5.0285767421109284 3.508910818255366E-004 0.00011802678092 -1.47583533055665 0 0 0 0
6.90 -5.0284991944823814 3.509216429473198E-004 0.00011798915641 -1.46921776299252 0 0 0 0
7.00 -5.0284292402698068 3.509484072572342E-004 0.00011795395681 -1.46051546700216 0 0 0 0
7.10 -5.0283658806858016 3.509736539431328E-004 0.00011792191844 -1.45399256187791 0 0 0 0
7.20 -5.0283083344816113 3.509965253472520E-004 0.00011789259971 -1.44855313080962 0 0 0 0
7.30 -5.0282560323749266 3.510183738104690E-004 0.00011786542042 -1.44343011680449 0 0 0 0
7.40 -5.0282084585648548 3.510367489836951E-004 0.00011784085999 -1.43891114748572 0 0 0 0
7.50 -5.0281649567191282 3.510545547323096E-004 0.00011781819469 -1.43435728289060 0 0 0 0
7.60 -5.0281252070842886 3.510699527839092E-004 0.00011779754803 -1.43084469051438 0 0 0 0
7.70 -5.0280887801553078 3.510843803271885E-004 0.00011777819405 -1.42622598100378 0 0 0 0
7.80 -5.0280554133532185 3.510970491978565E-004 0.00011775980176 -1.42251518906458 0 0 0 0
7.90 -5.0280247068178694 3.511090667347501E-004 0.00011774258701 -1.41851809520361 0 0 0 0
8.00 -5.0279964463983076 3.511200958068994E-004 0.00011772690093 -1.41489396546618 0 0 0 0
8.10 -5.0279703548890620 3.511306000505156E-004 0.00011771232875 -1.41159165465947 0 0 0 0
8.20 -5.0279462197824270 3.511398334673870E-004 0.00011769897694 -1.40886635728262 0 0 0 0
8.30 -5.0279238491515006 3.511482845599130E-004 0.00011768670131 -1.40600846097321 0 0 0 0
8.40 -5.0279031267870478 3.511560846224445E-004 0.00011767614960 -1.40196303707123 0 0 0 0
8.50 -5.0278839355364484 3.511633261684931E-004 0.00011766585280 -1.39848928273647 0 0 0 0
8.60 -5.0278660507999025 3.511701520985239E-004 0.00011765631785 -1.39489030030145 0 0 0 0
8.70 -5.0278492987718764 3.511766374714209E-004 0.00011764766480 -1.39132249291947 0 0 0 0
8.80 -5.0278337629942476 3.511822350243152E-004 0.00011763990783 -1.38770875488726 0 0 0 0
8.90 -5.0278192123317726 3.511877407582513E-004 0.00011763219135 -1.38397581169626 0 0 0 0
9.00 -5.0278056248721565 3.511927392834128E-004 0.00011762461749 -1.37978030817869 0 0 0 0
9.10 -5.0277928157791356 3.511971061731689E-004 0.00011761813131 -1.37562828698287 0 0 0 0
9.20 -5.0277807934782341 3.512015980029052E-004 0.00011761142221 -1.37137463902683 0 0 0 0
9.30 -5.0277695521939894 3.512057159767820E-004 0.00011760575564 -1.36665833193592 0 0 0 0
9.40 -5.0277590140147570 3.512096169988720E-004 0.00011759951271 -1.36198819991093 0 0 0 0
9.50 -5.0277490737718615 3.512130188136620E-004 0.00011759425248 -1.35733545927506 0 0 0 0
9.60 -5.0277396756355142 3.512165761514345E-004 0.00011759004851 -1.35306082542683 0 0 0 0
9.70 -5.0277308144290807 3.512196947687210E-004 0.00011758511949 -1.34817052953869 0 0 0 0
9.80 -5.0277224580684763 3.512227766203763E-004 0.00011758018853 -1.34276935385340 0 0 0 0
9.90 -5.0277145270459558 3.512255192181451E-004 0.00011757667469 -1.33793860537240 0 0 0 0 
10.00 -5.0277069798487970 3.512281670950773E-004 0.00011757285881 -1.33283756029962 0 0 0 0


==> SOM_data/bBx300_La2_table.txt <==
1.00 1.32608308062865 2.89927952122464 1.00000218335944
1.10 1.42874685272171 2.91775333537091 1.00000178087197
1.20 1.54931061795217 2.98199852443028 1.00000144152431
1.30 1.68841892598468 3.08347203638692 1.00000070466585
1.40 1.84645577960664 3.21681484503815 1.00000022937503
1.50 2.02399606541921 3.37844824195494 1.00000016722133
1.60 2.22159401888730 3.56672469310922 1.00000018381876
1.70 2.43963944208986 3.78048650381046 1.00000025740782
1.80 2.67848477152350 4.01915246078039 1.00000040378218
1.90 2.93845842621839 4.28261374294173 1.00000057538033
2.00 3.21980983688445 4.57018480513484 1.00000065847285
2.10 3.52266659809760 4.88231522245817 1.00000075072425
2.20 3.84715182946059 5.21901141074095 1.00000090628505
2.30 4.19323363917141 5.58009782303829 1.00000111241660
2.40 4.56095536286827 5.96569721658139 1.00000126979020
2.50 4.95025943277034 6.37599795823052 1.00000152085668
2.60 5.36109304449040 6.81094424434669 1.00000185122124
2.70 5.79332545723527 7.27072964406838 1.00000218368337
2.80 6.24678522228736 7.75534219301595 1.00000273116410
2.90 6.72130683925468 8.26483244291645 1.00000316973396
3.00 7.21665391847501 8.79920114213729 1.00000409501551
3.10 7.73255348907024 9.35826136687836 1.00000496768104
3.20 8.26892932158515 9.94216858043110 1.00000612491341
3.30 8.82541144018328 10.55076068582604 1.00000719803518
3.40 9.40194092431754 11.18397806536265 1.00000793637355
3.50 9.99822757281433 11.84168523863002 1.00000834656580
3.60 10.61394175003374 12.52359650788013 1.00000905666628
3.70 11.24894705452433 13.22960038922472 1.00000882539543
3.80 11.90293816069891 13.95904172469919 1.00000813928458
3.90 12.57549684989197 14.71156962865441 1.00000796564489
4.00 13.26645557240464 15.48667795687196 1.00000845229447
4.10 13.97562728368389 16.28418106579545 1.00000846173272
4.20 14.70265758943885 17.10338962083480 1.00000871213413
4.30 15.44720589968120 17.94373195693751 1.00000837905683
4.40 16.20926537355525 18.80476948118954 1.00000808454043
4.50 16.98836539469054 19.68564055005443 1.00000746282902
4.60 17.78458186217266 20.58619239613076 1.00000693695317
4.70 18.59764765835337 21.50598989078770 1.00000662389048
4.80 19.42743378347495 22.44441985756582 1.00000610644372
4.90 20.27414281242278 23.40214655100755 1.00000545382106
5.00 21.13735985838844 24.37804035471338 1.00000489423578
5.10 22.01695060982308 25.37183418348336 1.00000460350887
5.20 22.91320459089871 26.38452050549193 1.00000448273971
5.30 23.82590812021300 27.41457949957101 1.00000427905963
5.40 24.75489896830851 28.46253103695842 1.00000414151209
5.50 25.70039204697840 29.52843627229370 1.00000394651790
5.60 26.66242785156108 30.61240765114632 1.00000374495872
5.70 27.64096091687073 31.71421683220539 1.00000357803827
5.80 28.63604401709977 32.83396354624561 1.00000350794249
5.90 29.64782095725007 33.97181616561104 1.00000352954616
6.00 30.67604814245797 35.12721873153113 1.00000360014527
6.10 31.72086951256760 36.30095539200796 1.00000371640196
6.20 32.78244034200455 37.49279907175899 1.00000381854202
6.30 33.86044256797138 38.70251191597482 1.00000397327308
6.40 34.95530642033885 39.93067333918930 1.00000405411837
6.50 36.06681564346416 41.17688859398099 1.00000416915966
6.60 37.19509776371771 42.44156325296525 1.00000427114847
6.70 38.34021645689019 43.72455531179679 1.00000430403116
6.80 39.50210069009970 45.02586333590084 1.00000439658123
6.90 40.68075892632952 46.34551647920835 1.00000452557047
7.00 41.87654538741167 47.68376557507843 1.00000471593196
7.10 43.08888612688677 49.04022687072521 1.00000484741975
7.20 44.31806991307218 50.41540045448222 1.00000480813681
7.30 45.56418532715536 51.80902977020426 1.00000504159285
7.40 46.82734823995450 53.22135278249709 1.00000528395410
7.50 48.10731908738610 54.65227367490055 1.00000549995188
7.60 49.40438599725736 56.10203976723005 1.00000566593385
7.70 50.71822004948785 57.57027073787507 1.00000577962909
7.80 52.04911173120801 59.05718824519253 1.00000586600408
7.90 53.39687471653153 60.56303664986194 1.00000600791395
8.00 54.76179959358659 62.08781768020853 1.00000621850888
8.10 56.14364179553923 63.63128946603283 1.00000630452848
8.20 57.54260210438386 65.19385534748534 1.00000634230343
8.30 58.95849498234602 66.77510312013094 1.00000643685842
8.40 60.39146697432616 68.37539907655756 1.00000660065071
8.50 61.84141514251797 69.99425442803512 1.00000666904594
8.60 63.30846732178258 71.63204027448865 1.00000674361473
8.70 64.79271105244607 73.28890314372322 1.00000677516558
8.80 66.29394814028210 74.96495174916495 1.00000675279218
8.90 67.81228920319688 76.65978858969973 1.00000679032918
9.00 69.34772884718595 78.37354059788623 1.00000678589204
9.10 70.90026881558464 80.10639245745681 1.00000685221629
9.20 72.47008133871371 81.85845661515295 1.00000688600373
9.30 74.05683193046592 83.62926833224880 1.00000693856572
9.40 75.66074685767869 85.41925950272349 1.00000693126638
9.50 77.28175877439055 87.22806109323621 1.00000701111688
9.60 78.91981566236738 89.05573414403923 1.00000700900566
9.70 80.57491085981277 90.90295708842726 1.00000692295798
9.80 82.24723178334777 92.76896778589096 1.00000690219976
9.90 83.93663007936235 94.65379347226735 1.00000694314947
10.00 85.64323132962446 96.55820637705669 1.00000717971367


==> SOM_data/bBx300_rel.txt <==
1.00 -4.7103113298770278 -28.3389079514261 23.1636982655912 -0.688054068352928 -27.5653076566397 22.4423950238247 -0.718542970874963 0.215788889249391
1.10 -4.8309676691022219 -27.5183817490609 22.4897612229134 -0.628667528314903 -26.8025314713510 21.8229761593328 -0.654916727903344 0.175317788521268
1.20 -4.9201998748662188 -26.8455547057989 21.9580317428980 -0.578830542010618 -26.1688423546131 21.3272854197219 -0.601804829732340 0.132464669137685
1.30 -4.9859241499420195 -26.2661951300350 21.5117879996170 -0.536450391225115 -25.6150934352082 20.9052208024672 -0.556975330662440 9.197568865059544E-002
1.40 -5.0337957075087720 -25.7578357331653 21.1248998474012 -0.500255518187842 -25.1263748215963 20.5360131030159 -0.518825323488260 5.604844611988418E-002
1.50 -5.0680210126310001 -25.3111107245272 20.7857389923529 -0.469345739937880 -24.6930174340736 20.2092454082731 -0.486349075308882 2.525712012823493E-002
1.60 -5.0918007962904506 -24.9209473149281 20.4883350693527 -0.442972580594979 -24.3122671810849 19.9202167848213 -0.458725745603673 -5.685865815742004E-004
1.70 -5.1076035027183835 -24.5837240405287 20.2292710801963 -0.420526864083102 -23.9822721911186 19.6677820221728 -0.435280559650659 -2.194653075971302E-002
1.80 -5.1173443538735457 -24.2954895194011 20.0056654791080 -0.401484122780734 -23.7000087662989 19.4491069326469 -0.415394038156507 -3.950118373043139E-002
1.90 -5.1225136961858064 -24.0519988580022 19.8146295889054 -0.385383598913869 -23.4601222863917 19.2613075019308 -0.398600974799805 -5.387729558293418E-002
2.00 -5.1242715327215791 -23.8485112739310 19.6530797106865 -0.371842867333052 -23.2545338260153 19.0974150355913 -0.384528344938725 -6.563471290657670E-002
2.10 -5.1235320670391591 -23.6816557589199 19.5187815781405 -0.360508495152028 -23.0961869967191 18.9705245367535 -0.372715950403647 -7.527695546612088E-002
2.20 -5.1209900729878672 -23.5458783709404 19.4079893114514 -0.351074349195067 -22.9613248593361 18.8604730916833 -0.362900752551291 -8.316598509813114E-002
2.30 -5.1171933579658084 -23.4374516953622 19.3181692818791 -0.343289727437339 -22.8533326598586 18.7708042773314 -0.354818419010440 -8.969950279850900E-002
2.40 -5.1125622844663194 -23.3525681773111 19.2466282911585 -0.336922761705615 -22.7688038974321 18.6993305569344 -0.348209924259743 -9.514970819925785E-002
2.50 -5.1074180634526325 -23.2878021769257 19.1909298852401 -0.331782482196353 -22.7044634208144 18.6437097805331 -0.342874461548506 -9.975909508158919E-002
2.60 -5.1020039823980694 -23.2400149384994 19.1487833759912 -0.327694047648215 -22.6575469536587 18.6018846141084 -0.338627519780295 -0.103705310865583
2.70 -5.0965032568093358 -23.2064633274250 19.1181541887384 -0.324508039062581 -22.6251231839093 18.5720035165231 -0.335327074165636 -0.107123544124716
2.80 -5.0910508729715174 -23.1846226123573 19.0971461148309 -0.322092455679355 -22.6032590067368 18.5506385993663 -0.332836206088726 -0.110137210092449
2.90 -5.0857449088236928 -23.1724522596927 19.0842036042962 -0.320334435569602 -22.5904368641045 18.5369586368239 -0.331022183921245 -0.112836869262101
3.00 -5.0806549414810060 -23.1682190080821 19.0779641172796 -0.319134089981216 -22.5872182250949 18.5312548900758 -0.329783670708499 -0.115302828333926
3.10 -5.0758281424738572 -23.1702254352243 19.0771032304762 -0.318398478204976 -22.5894342888256 18.5302159491819 -0.329023683518030 -0.117569165896515
3.20 -5.0712936806938513 -23.1772284926133 19.0806061903643 -0.318054123512229 -22.5972667609712 18.5341503055462 -0.328673336409486 -0.119677902356849
3.30 -5.0670672428688697 -23.1880264693968 19.0875274269109 -0.318029408474132 -22.6078550421068 18.5408136017784 -0.328652862177748 -0.121648787795450
3.40 -5.0631550950285504 -23.2016972327323 19.0970766371319 -0.318263278649639 -22.6220307868303 18.5504707889093 -0.328898484311816 -0.123524933964609
3.50 -5.0595554922145203 -23.2175254355015 19.1086595743867 -0.318704668858400 -22.6385998421318 18.5626388590743 -0.329356804018556 -0.125304004107026
3.60 -5.0562611415453711 -23.2346554687842 19.1215809451992 -0.319305480949300 -22.6561946951103 18.5757068437851 -0.329967082793511 -0.126997735575369
3.70 -5.0532604379634787 -23.2526858380768 19.1354598050187 -0.320026060278078 -22.6752667934255 18.5902560068447 -0.330710277619484 -0.128609607569095
3.80 -5.0505389855752680 -23.2711059447424 19.1498527276436 -0.320830817578411 -22.6950602694586 18.6055654469459 -0.331546713001264 -0.130142324593097
3.90 -5.0480801916974904 -23.2894449868520 19.1643729303657 -0.321692222776765 -22.7133938490875 18.6200073880962 -0.332427466860930 -0.131609607865210
4.00 -5.0458659002696953 -23.3074683818272 19.1787901992192 -0.322581313465047 -22.7315132784794 18.6345319513017 -0.333348104103214 -0.132995795146134
4.10 -5.0438783927035233 -23.3249780319259 19.1928933536813 -0.323481405660953 -22.7497702627713 18.6491072513733 -0.334277972185133 -0.134314815973700
4.20 -5.0420993031205503 -23.3417048458770 19.2064987552311 -0.324373976583817 -22.7670168894882 18.6629292039225 -0.335174797520858 -0.135559709577672
4.30 -5.0405105896092115 -23.3576316535566 19.2195116113623 -0.325246739949907 -22.7835263866948 18.6763223838793 -0.336072895281781 -0.136739314104805
4.40 -5.0390947175065079 -23.3725832876031 19.2318128533008 -0.326087820581735 -22.7986919916305 18.6886783872475 -0.336928552086660 -0.137839269329650
4.50 -5.0378346690478226 -23.3865572254236 19.2433707080340 -0.326890260559224 -22.8136224491509 18.7008627999004 -0.337725861863245 -0.138875632993818
4.60 -5.0367154776784471 -23.3995594603556 19.2541510527373 -0.327647081571438 -22.8270971405458 18.7120441099675 -0.338498706964120 -0.139852770184130
4.70 -5.0357222532210137 -23.4114939177077 19.2641047360799 -0.328358097988424 -22.8392129599120 18.7221476193341 -0.339200332968373 -0.140764377418760
4.80 -5.0348421856496142 -23.4226001224587 19.2733681161098 -0.329017464716650 -22.8521733984698 18.7330007078685 -0.339866004206801 -0.141612513466857
4.90 -5.0340626294409558 -23.4326728445747 19.2818201844865 -0.329631035982353 -22.8625179163944 18.7417743750279 -0.340482965810071 -0.142405075476716
5.00 -5.0333724851172681 -23.4418297946497 19.2895327228491 -0.330195941428964 -22.8719021597751 18.7497052488609 -0.341041630565401 -0.143137414476881
5.10 -5.0327616585744233 -23.4501513201436 19.2965616160290 -0.330716241264547 -22.8801635375584 18.7567812498073 -0.341561018509784 -0.143823741883499
5.20 -5.0322211250529811 -23.4577821056098 19.3030112007867 -0.331192076040439 -22.8893989444797 18.7645634241723 -0.342026887775096 -0.144456303499766
5.30 -5.0317422812372037 -23.4646528936885 19.3088445815077 -0.331625886719481 -22.8971457197673 18.7712553215660 -0.342433140466260 -0.145043239436537
5.40 -5.0313182478517922 -23.4708806712948 19.3141327565004 -0.332020556831037 -22.9044387313460 18.7774715502034 -0.342818788439340 -0.145592567867218
5.50 -5.0309424961434992 -23.4764948158248 19.3189183162194 -0.332378815794842 -22.9104460667670 18.7828292723834 -0.343168254222771 -0.146101257718290
5.60 -5.0306095938220965 -23.4816748340277 19.3233138208076 -0.332704167493543 -22.9181255388319 18.7894480112401 -0.343484801606903 -0.146571698525179
5.70 -5.0303140514156786 -23.4862122783873 19.3271935694844 -0.332998854724023 -22.9224315790376 18.7934054336723 -0.343770504831553 -0.147014442569137
5.80 -5.0300517603155281 -23.4903978567991 19.3307676981862 -0.333266245773001 -22.9284347774011 18.7986177200907 -0.344016143412297 -0.147423137671285
5.90 -5.0298186402335485 -23.4941492828732 19.3339784523493 -0.333509263025579 -22.9331700345734 18.8028633638677 -0.344235256919394 -0.147809984665339
6.00 -5.0296111549143729 -23.4975234136312 19.3368636163616 -0.333726756275326 -22.9376690091662 18.8068848824682 -0.344437391735862 -0.148171033438824
6.10 -5.0294265763442647 -23.5005852179841 19.3394814641714 -0.333924368334031 -22.9424257851750 18.8111303810413 -0.344618568754068 -0.148504540633466
6.20 -5.0292618173097088 -23.5033987064748 19.3418854604989 -0.334101662083520 -22.9470127001426 18.8152905076982 -0.344787230716655 -0.148814722760512
6.30 -5.0291143322771914 -23.5058517008509 19.3439922071801 -0.334261378544732 -22.9500012788484 18.8180068362481 -0.344935024523548 -0.149109311830065
6.40 -5.0289825062456588 -23.5081594972877 19.3459562994804 -0.334406070983444 -22.9541005616237 18.8216687800184 -0.345067269060228 -0.149387659022625
6.50 -5.0288642734185238 -23.5102077310158 19.3477049023635 -0.334536361332498 -22.9573253999523 18.8246542518135 -0.345192215574751 -0.149648176134380
6.60 -5.0287581714541165 -23.5120553074076 19.3492886248784 -0.334654651484559 -22.9601282111386 18.8272463585739 -0.345294990300587 -0.149893906583917
6.70 -5.0286626955443836 -23.5137259723962 19.3507163705416 -0.334760908674052 -22.9625414314184 18.8295583726989 -0.345396228547067 -0.150124806037121
6.80 -5.0285767421107979 -23.5152497085057 19.3520185254268 -0.334857409658603 -22.9649691399942 18.8318304080757 -0.345480588156916 -0.150342540164616
6.90 -5.0284991944823725 -23.5166210009877 19.3531957481806 -0.334945157117892 -22.9670269909948 18.8338085891746 -0.345561218974253 -0.150548087475030
7.00 -5.0284292402698050 -23.5178997456445 19.3542873977042 -0.335024475582936 -22.9692846086051 18.8359791130271 -0.345628210533513 -0.150742337793426
7.10 -5.0283658806857963 -23.5190699211699 19.3552804781603 -0.335096481124036 -22.9715180264301 18.8380705983005 -0.345686054766218 -0.150927338156129
7.20 -5.0283083344815349 -23.5201168272246 19.3561747707909 -0.335161555215127 -22.9728905817114 18.8395663351929 -0.345743693103640 -0.151103851383749
7.30 -5.0282560323747969 -23.5211195637128 19.3570279558690 -0.335221362511870 -22.9751195194569 18.8416749081515 -0.345789167972662 -0.151270952970842
7.40 -5.0282084585648290 -23.5220619115143 19.3578129103746 -0.335275753450833 -22.9774759791236 18.8439851092008 -0.345830234768808 -0.151431461148086
7.50 -5.0281649567190625 -23.5228638793102 19.3584959639680 -0.335325597814313 -22.9785624866601 18.8451329432741 -0.345868463054636 -0.151584243797735
7.60 -5.0281252070842584 -23.5236495100292 19.3591586302373 -0.335370936516870 -22.9807785064345 18.8472129620968 -0.345890994768541 -0.151728462084081
7.70 -5.0280887801552892 -23.5243531071726 19.3597511734688 -0.335412463490608 -22.9822749326790 18.8486615055639 -0.345922224163607 -0.151869483747707
7.80 -5.0280554133530799 -23.5250106604316 19.3603019594447 -0.335449807824737 -22.9838973736997 18.8501835442619 -0.345952011500035 -0.151999924168946
7.90 -5.0280247068178046 -23.5256171954527 19.3608088951033 -0.335484734898226 -22.9857462723617 18.8518928534239 -0.345967331049489 -0.152128137131580
8.00 -5.0279964463982827 -23.5261866769605 19.3612810678128 -0.335516948541582 -22.9870233701572 18.8532366049351 -0.345986396991344 -0.152250947727676
8.10 -5.0279703548889216 -23.5267243800547 19.3617276888614 -0.335546454548493 -22.9886455285436 18.8548219437061 -0.346004820359018 -0.152369570201273
8.20 -5.0279462197824536 -23.5272400146429 19.3621567186849 -0.335573992708875 -22.9909287800905 18.8567974725780 -0.346012532019389 -0.152482882850867
8.30 -5.0279238491514304 -23.5276824909470 19.3625315097838 -0.335599966686847 -22.9920459293731 18.8579281023936 -0.346016596643427 -0.152591359433056
8.40 -5.0279031267871126 -23.5281161296023 19.3628904596727 -0.335623184798857 -22.9934567336552 18.8592776186367 -0.346026474285986 -0.152695484736697
8.50 -5.0278839355365683 -23.5285483647157 19.3632439285619 -0.335645156774628 -22.9951986581943 18.8609316794102 -0.346032872159970 -0.152796172534341
8.60 -5.0278660507998483 -23.5289668981074 19.3635818388101 -0.335665598422550 -22.9974418573635 18.8628984712002 -0.346039338782758 -0.152894235594555
8.70 -5.0278492987718106 -23.5292943604310 19.3638604928640 -0.335684840080842 -22.9983628767211 18.8638228138731 -0.346037673842317 -0.152989155306637
8.80 -5.0278337629941383 -23.5296737903990 19.3641689349259 -0.335702425191830 -23.0005412044372 18.8657828757666 -0.346035584380479 -0.153078997454752
8.90 -5.0278192123317806 -23.5300100884807 19.3644388813657 -0.335719029706951 -23.0019130651353 18.8671524553306 -0.346041418401834 -0.153167944293110
9.00 -5.0278056248721263 -23.5303211898646 19.3646927305361 -0.335734765337143 -23.0032868030927 18.8684813367971 -0.346037615840741 -0.153253474002371
9.10 -5.0277928157791711 -23.5305977913663 19.3649249329670 -0.335749895069159 -23.0045941403878 18.8695973723127 -0.346032115451318 -0.153334572876007
9.20 -5.0277807934783718 -23.5308696083860 19.3651516563828 -0.335763961768089 -23.0059034600475 18.8708593511963 -0.346015159756433 -0.153415393819608
9.30 -5.0277695521939005 -23.5311487210055 19.3653785430990 -0.335776991941777 -23.0076735065731 18.8724307150082 -0.346006950043012 -0.153492998033086
9.40 -5.0277590140148147 -23.5314162389671 19.3655945508178 -0.335789130932550 -23.0090810748404 18.8737834633038 -0.346002743279622 -0.153568145278762
9.50 -5.0277490737718260 -23.5316555070873 19.3657878823992 -0.335801044895058 -23.0100654304008 18.8747696699151 -0.345995588083050 -0.153641231685072
9.60 -5.0277396756354742 -23.5319013961054 19.3659868943169 -0.335812009764198 -23.0116987057593 18.8761910601973 -0.345985405503920 -0.153712564415434
9.70 -5.0277308144290043 -23.5321042211335 19.3661566751655 -0.335822532758288 -23.0119581609076 18.8767293444850 -0.345974465579317 -0.153780443262393
9.80 -5.0277224580684923 -23.5323550101237 19.3663544776396 -0.335832505610379 -23.0139102119920 18.8784504138008 -0.345964002280035 -0.153848672013025
9.90 -5.0277145270459895 -23.5325672124736 19.3665248534002 -0.335841850758204 -23.0154837811212 18.8798583989584 -0.345953976012386 -0.153914072963182
10.00 -5.0277069798486895 -23.5327238150232 19.3666584623713 -0.335851066907530 -23.0157473196111 18.8801951870632 -0.345941649709737 -0.153977459262089


==> SOM_data/bBx300_summary.txt <==
  R             en               dbocel               dbocdR          mvib-init          mvib-ref          dbocdx          mrot-init      mrot-ref
1.00 -4.7103113298904198 3.950052070692924E-004 0.00015042939557 -3.23978149874120 0 0 0 0
1.10 -4.8309676691119456 3.889143615044808E-004 0.00013107168248 -2.09018410473748 0 0 0 0
1.20 -4.9201998748639317 3.836036430376347E-004 0.00012070086762 -1.52349164351654 0 0 0 0
1.30 -4.9859241499551814 3.786600329319424E-004 0.00011582736835 -1.26634182868303 0 0 0 0
1.40 -5.0337957075142654 3.739773724891411E-004 0.00011373620087 -1.15111632186741 0 0 0 0
1.50 -5.0680210126317835 3.695675187890454E-004 0.00011311396749 -1.10050517566694 0 0 0 0
1.60 -5.0918007962927545 3.654748479397389E-004 0.00011328202707 -1.08575360215769 0 0 0 0
1.70 -5.1076035027205169 3.617433382622516E-004 0.00011382511333 -1.08850104396780 0 0 0 0
1.80 -5.1173443538766463 3.583995195172604E-004 0.00011452910637 -1.10051308892546 0 0 0 0
1.90 -5.1225136961927351 3.554582261859814E-004 0.00011526696369 -1.11572233919305 0 0 0 0
2.00 -5.1242715327216404 3.529055919930934E-004 0.00011600364553 -1.13557360627802 0 0 0 0
2.10 -5.1235320670432110 3.507334792819330E-004 0.00011669843971 -1.15154220993847 0 0 0 0
2.20 -5.1209900729897990 3.489092768194129E-004 0.00011731753020 -1.16702293382636 0 0 0 0
2.30 -5.1171933579665740 3.474106210222826E-004 0.00011786461898 -1.18230789974475 0 0 0 0
2.40 -5.1125622844661969 3.462045655904908E-004 0.00011836345485 -1.19856737199535 0 0 0 0
2.50 -5.1074180634523056 3.452633314439539E-004 0.00011882024397 -1.21682940321438 0 0 0 0
2.60 -5.1020039823980170 3.445557700948745E-004 0.00011923815637 -1.23680528466014 0 0 0 0
2.70 -5.0965032568088322 3.440506144281849E-004 0.00011960956168 -1.25730414939559 0 0 0 0
2.80 -5.0910508729706825 3.437206306081938E-004 0.00011993363648 -1.27809114845514 0 0 0 0
2.90 -5.0857449088246574 3.435431140296818E-004 0.00012021696974 -1.30032785407120 0 0 0 0
3.00 -5.0806549414808213 3.434951643261746E-004 0.00012045296202 -1.32326016123225 0 0 0 0
3.10 -5.0758281424735614 3.435545524948839E-004 0.00012065497322 -1.35010474264562 0 0 0 0
3.20 -5.0712936806939881 3.436995558856396E-004 0.00012083936873 -1.38298735979577 0 0 0 0
3.30 -5.0670672428692445 3.439115409187288E-004 0.00012099588718 -1.41955265695181 0 0 0 0
3.40 -5.0631550950286792 3.441833826785207E-004 0.00012111237168 -1.45316526279922 0 0 0 0
3.50 -5.0595554922145478 3.444952303718857E-004 0.00012120100353 -1.48707920990986 0 0 0 0
3.60 -5.0562611415456917 3.448393208034200E-004 0.00012125509130 -1.51870349206082 0 0 0 0
3.70 -5.0532604379636101 3.452017731870861E-004 0.00012127599064 -1.54575587944352 0 0 0 0
3.80 -5.0505389855755576 3.455741856857428E-004 0.00012126227074 -1.57066816338838 0 0 0 0
3.90 -5.0480801916977347 3.459526507737723E-004 0.00012121790587 -1.59183200872116 0 0 0 0
4.00 -5.0458659002696082 3.463258563773044E-004 0.00012115057682 -1.61122386133917 0 0 0 0
4.10 -5.0438783927035908 3.466917847193200E-004 0.00012106326059 -1.62934160733964 0 0 0 0
4.20 -5.0420993031208088 3.470460852415181E-004 0.00012096064059 -1.64567198122350 0 0 0 0
4.30 -5.0405105896088287 3.473867319561070E-004 0.00012084228575 -1.65787612408111 0 0 0 0
4.40 -5.0390947175067522 3.477085443512051E-004 0.00012071105769 -1.66835424166691 0 0 0 0
4.50 -5.0378346690481211 3.480123912127612E-004 0.00012055217633 -1.67031180845705 0 0 0 0
4.60 -5.0367154776781327 3.482966374594285E-004 0.00012038399309 -1.66932129287130 0 0 0 0
4.70 -5.0357222532212402 3.485605621835284E-004 0.00012020691878 -1.66334418528030 0 0 0 0
4.80 -5.0348421856499863 3.488032695872264E-004 0.00012002701266 -1.65293889245795 0 0 0 0
4.90 -5.0340626294410100 3.490271108375838E-004 0.00011984896230 -1.63985554012442 0 0 0 0
5.00 -5.0333724851175958 3.492318850805803E-004 0.00011967642554 -1.62510630195647 0 0 0 0
5.10 -5.0327616585743105 3.494206745424987E-004 0.00011951295643 -1.61023516338566 0 0 0 0
5.20 -5.0322211250527626 3.495907345602817E-004 0.00011936157075 -1.59692000977491 0 0 0 0
5.30 -5.0317422812372499 3.497452445345280E-004 0.00011921682681 -1.58164010504238 0 0 0 0
5.40 -5.0313182478521776 3.498871445444345E-004 0.00011908330848 -1.56935650969343 0 0 0 0
5.50 -5.0309424961434930 3.500160278154041E-004 0.00011896194015 -1.55959687464878 0 0 0 0
5.60 -5.0306095938222946 3.501311755682436E-004 0.00011884865855 -1.55125765615951 0 0 0 0
5.70 -5.0303140514157745 3.502358176549246E-004 0.00011874456321 -1.54395677936649 0 0 0 0
5.80 -5.0300517603155406 3.503302055781468E-004 0.00011864828796 -1.53663426528944 0 0 0 0
5.90 -5.0298186402338203 3.504160652924358E-004 0.00011855942585 -1.52923344089176 0 0 0 0
6.00 -5.0296111549143401 3.504936028891539E-004 0.00011847799374 -1.52340703676636 0 0 0 0
6.10 -5.0294265763442683 3.505626691066828E-004 0.00011840141585 -1.51666836618033 0 0 0 0
6.20 -5.0292618173096981 3.506245811299885E-004 0.00011833328542 -1.51083173822586 0 0 0 0
6.30 -5.0291143322772669 3.506814647742709E-004 0.00011827099761 -1.50563539810781 0 0 0 0
6.40 -5.0289825062455895 3.507322402719869E-004 0.00011821337664 -1.49945754266889 0 0 0 0
6.50 -5.0288642734186544 3.507783334287884E-004 0.00011816077289 -1.49384235796393 0 0 0 0
6.60 -5.0287581714541645 3.508197150075108E-004 0.00011811262848 -1.48825013566028 0 0 0 0
6.70 -5.0286626955444262 3.508574770218404E-004 0.00011806802162 -1.48215794676693 0 0 0 0
6.80 -5.0285767421109284 3.508910818255366E-004 0.00011802678092 -1.47583533055665 0 0 0 0
6.90 -5.0284991944823814 3.509216429473198E-004 0.00011798915641 -1.46921776299252 0 0 0 0
7.00 -5.0284292402698068 3.509484072572342E-004 0.00011795395681 -1.46051546700216 0 0 0 0
7.10 -5.0283658806858016 3.509736539431328E-004 0.00011792191844 -1.45399256187791 0 0 0 0
7.20 -5.0283083344816113 3.509965253472520E-004 0.00011789259971 -1.44855313080962 0 0 0 0
7.30 -5.0282560323749266 3.510183738104690E-004 0.00011786542042 -1.44343011680449 0 0 0 0
7.40 -5.0282084585648548 3.510367489836951E-004 0.00011784085999 -1.43891114748572 0 0 0 0
7.50 -5.0281649567191282 3.510545547323096E-004 0.00011781819469 -1.43435728289060 0 0 0 0
7.60 -5.0281252070842886 3.510699527839092E-004 0.00011779754803 -1.43084469051438 0 0 0 0
7.70 -5.0280887801553078 3.510843803271885E-004 0.00011777819405 -1.42622598100378 0 0 0 0
7.80 -5.0280554133532185 3.510970491978565E-004 0.00011775980176 -1.42251518906458 0 0 0 0
7.90 -5.0280247068178694 3.511090667347501E-004 0.00011774258701 -1.41851809520361 0 0 0 0
8.00 -5.0279964463983076 3.511200958068994E-004 0.00011772690093 -1.41489396546618 0 0 0 0
8.10 -5.0279703548890620 3.511306000505156E-004 0.00011771232875 -1.41159165465947 0 0 0 0
8.20 -5.0279462197824270 3.511398334673870E-004 0.00011769897694 -1.40886635728262 0 0 0 0
8.30 -5.0279238491515006 3.511482845599130E-004 0.00011768670131 -1.40600846097321 0 0 0 0
8.40 -5.0279031267870478 3.511560846224445E-004 0.00011767614960 -1.40196303707123 0 0 0 0
8.50 -5.0278839355364484 3.511633261684931E-004 0.00011766585280 -1.39848928273647 0 0 0 0
8.60 -5.0278660507999025 3.511701520985239E-004 0.00011765631785 -1.39489030030145 0 0 0 0
8.70 -5.0278492987718764 3.511766374714209E-004 0.00011764766480 -1.39132249291947 0 0 0 0
8.80 -5.0278337629942476 3.511822350243152E-004 0.00011763990783 -1.38770875488726 0 0 0 0
8.90 -5.0278192123317726 3.511877407582513E-004 0.00011763219135 -1.38397581169626 0 0 0 0
9.00 -5.0278056248721565 3.511927392834128E-004 0.00011762461749 -1.37978030817869 0 0 0 0
9.10 -5.0277928157791356 3.511971061731689E-004 0.00011761813131 -1.37562828698287 0 0 0 0
9.20 -5.0277807934782341 3.512015980029052E-004 0.00011761142221 -1.37137463902683 0 0 0 0
9.30 -5.0277695521939894 3.512057159767820E-004 0.00011760575564 -1.36665833193592 0 0 0 0
9.40 -5.0277590140147570 3.512096169988720E-004 0.00011759951271 -1.36198819991093 0 0 0 0
9.50 -5.0277490737718615 3.512130188136620E-004 0.00011759425248 -1.35733545927506 0 0 0 0
9.60 -5.0277396756355142 3.512165761514345E-004 0.00011759004851 -1.35306082542683 0 0 0 0
9.70 -5.0277308144290807 3.512196947687210E-004 0.00011758511949 -1.34817052953869 0 0 0 0
9.80 -5.0277224580684763 3.512227766203763E-004 0.00011758018853 -1.34276935385340 0 0 0 0
9.90 -5.0277145270459558 3.512255192181451E-004 0.00011757667469 -1.33793860537240 0 0 0 0 
10.00 -5.0277069798487970 3.512281670950773E-004 0.00011757285881 -1.33283756029962 0 0 0 0


==> SOM_data/bx1000_La2.txt <==
1.00 1.32548613952016 1.58779987678718 1.00000025779233
1.10 1.42793229990592 1.79471614076295 1.00000014201913
1.20 1.54829588629096 1.98819727613558 1.00000009873066
1.30 1.68718253707667 2.17824486478991 1.00000007842604
1.40 1.84512990881333 2.37212606761656 1.00000006780092
1.50 2.02267540178945 2.57494363233663 1.00000008273515
1.60 2.22029302731308 2.79023658983400 1.00000010965829
1.70 2.43841920568864 3.02052571892248 1.00000014262010
1.80 2.67743115397146 3.26764157669325 1.00000018943889
1.90 2.93763562088505 3.53292612137856 1.00000023942249
2.00 3.21928894472610 3.81735860743300 1.00000033741532
2.10 3.52257110427444 4.12165618775787 1.00000041153232
2.20 3.84760460183717 4.44635055867638 1.00000049830638
2.30 4.19443785430633 4.79185408740843 1.00000056760112
2.40 4.56306553747653 5.15844197535066 1.00000064840654
2.50 4.95344179003677 5.54632574317616 1.00000077009519
2.60 5.36547875031042 5.95562372298415 1.00000089370740
2.70 5.79905133534795 6.38642866852951 1.00000104285465
2.80 6.25401584850005 6.83876110976136 1.00000119264722
2.90 6.73019160670131 7.31264744886377 1.00000134144075
3.00 7.22738955739820 7.80801717916890 1.00000148212241
3.10 7.74540610503847 8.32477899936210 1.00000155527095
3.20 8.28400553614950 8.86279610434314 1.00000164078994
3.30 8.84294280875048 9.42193174150644 1.00000174796519
3.40 9.42193850550250 10.00196046845459 1.00000185419607
3.50 10.02071324827509 10.60262924690351 1.00000199018414
3.60 10.63898889075784 11.22365638567958 1.00000212572322
3.70 11.27643160433140 11.86466303615878 1.00000218332007
3.80 11.93274607537093 12.52526487368910 1.00000220374414
3.90 12.60758589642309 13.20507138965567 1.00000216911825
4.00 13.30066037596496 13.90367884966626 1.00000205055574
4.10 14.01166967053914 14.62061902279181 1.00000199945585
4.20 14.74035202714112 15.35546922541651 1.00000192915492
4.30 15.48643437081137 16.10783950692933 1.00000190660583
4.40 16.24973437679435 16.87741628506503 1.00000186258495
4.50 17.02999577907194 17.66376848019315 1.00000182963605
4.60 17.82714440123720 18.46670843485398 1.00000175432927
4.70 18.64099363145446 19.28590234322604 1.00000173916705
4.80 19.47143430378935 20.12128948578679 1.00000172080667
4.90 20.31838246089033 20.97261272904203 1.00000170082806
5.00 21.18180328513284 21.83980199566286 1.00000168316741
5.10 22.06163762576833 22.72277297741489 1.00000165290725
5.20 22.95787645961644 23.62151745359923 1.00000160327816
5.30 23.87052759200486 24.53598941100329 1.00000156027557
5.40 24.79955477309802 25.46613064817924 1.00000149620966
5.50 25.74502434009583 26.41203489857973 1.00000146398533
5.60 26.70698916350368 27.37373895728875 1.00000142061528
5.70 27.68540596954823 28.35124289845846 1.00000136253357
5.80 28.68038588706228 29.34466538625749 1.00000131578688
5.90 29.69189959159118 30.35401854707769 1.00000128516752
6.00 30.71998446900186 31.37935702198804 1.00000123619772
6.10 31.76469930437759 32.42082505816494 1.00000119880865
6.20 32.82606818516206 33.47838005818827 1.00000116189482
6.30 33.90413826203213 34.55213596435586 1.00000112887670
6.40 34.99883933767313 35.64214466004137 1.00000107843162
6.50 36.11039694670764 36.74847555804036 1.00000106014895
6.60 37.23869660377832 37.87108981995868 1.00000105244522
6.70 38.38382848941580 39.01018438458141 1.00000102892018
6.80 39.54578961705978 40.16567527973282 1.00000100435634
6.90 40.72462929072913 41.33769888177346 1.00000097948294
7.00 41.92034096710975 42.52622705386927 1.00000096728302
7.10 43.13293751021980 43.73130609324043 1.00000094341321
7.20 44.36248022711585 44.95300695893567 1.00000092220777
7.30 45.60896459693654 46.19134195780114 1.00000090266613
7.40 46.87239749826090 47.44632685074598 1.00000088522553
7.50 48.15282287320909 48.71806145188487 1.00000087216537
7.60 49.45023356221899 50.00651721598280 1.00000085272455
7.70 50.76466159006008 51.31155626023790 1.00000087235268
7.80 52.09611638774707 52.63349339487730 1.00000084354797
7.90 53.44457429832693 53.97218575495547 1.00000083184542
8.00 54.81006973120505 55.32764572453826 1.00000080092078
8.10 56.19260454712439 56.69996438236075 1.00000079758953
8.20 57.59217496571806 58.08907880843569 1.00000079703598
8.30 59.00883651821218 59.49510586298265 1.00000077659964
8.40 60.44258524472036 60.91796946727435 1.00000075054305
8.50 61.89336216795377 62.35770447222091 1.00000071436936
8.60 63.36122733565484 63.81423505255156 1.00000072546366
8.70 64.84618427246519 65.28772030682651 1.00000069037647
8.80 66.34829491455984 66.77815012553185 1.00000066824735
8.90 67.86738679852824 68.28541388623329 1.00000066424671
9.00 69.40359489227798 69.80958944797433 1.00000067070484
9.10 70.95690646311148 71.35068955271551 1.00000064543440
9.20 72.52733920323419 72.90873074388045 1.00000063200966
9.30 74.11487018176304 74.48364451031064 1.00000062864223
9.40 75.71955845239989 76.07555921703766 1.00000061084547
9.50 77.34133537575255 77.68439371099356 1.00000059781221
9.60 78.98021493139380 79.31014372006686 1.00000058893718
9.70 80.63623800391147 80.95289080788886 1.00000057775824
9.80 82.30934644041837 82.61248932623384 1.00000056950941
9.90 83.99962798354629 84.28913355762417 1.00000055953488
10.00 85.70703171153878 85.98270459230359 1.00000055250066


==> SOM_data/c1500_IT.txt <==
1.00 -28.82684373 23.53009304 -0.70358333 2.64138395
1.10 -27.95703807 22.82610672 -0.64173975 2.51488229
1.20 -27.24418817 22.26872738 -0.59007682 2.37504870
1.30 -26.63490676 21.80155968 -0.54635106 2.23357579
1.40 -26.10292132 21.39763326 -0.50916724 2.09631880
1.50 -25.63835262 21.04461927 -0.47739441 1.96868809
1.60 -25.23451372 20.73610528 -0.45034351 1.85150965
1.70 -24.88699772 20.46810400 -0.42735510 1.74543023
1.80 -24.59290268 20.23747195 -0.40787435 1.65037532
1.90 -24.34453704 20.04129735 -0.39143532 1.56567612
2.00 -24.13381535 19.87655757 -0.37762458 1.49079525
2.10 -23.97302199 19.74043218 -0.36610703 1.42477678
2.20 -23.83259606 19.63011877 -0.35657307 1.36708053
2.30 -23.73708931 19.54289748 -0.34877470 1.31687681
2.40 -23.65589538 19.47637736 -0.34249913 1.27344229
2.50 -23.60458514 19.42829311 -0.33756008 1.23623244
2.60 -23.57761913 19.39667863 -0.33380782 1.20454799
2.70 -23.55655453 19.37966135 -0.33110413 1.17789071
2.80 -23.56344654 19.37533569 -0.32932341 1.15576449
2.90 -23.58161057 19.38179149 -0.32834194 1.13770227
3.00 -23.60075565 19.39698425 -0.32803164 1.12308998
3.10 -23.63550603 19.41852172 -0.32822856 1.11171277
3.20 -23.67670550 19.44409477 -0.32883010 1.10266159
3.30 -23.71240267 19.47150113 -0.32966806 1.09561841
3.40 -23.74835274 19.49890053 -0.33055406 1.09104919
3.50 -23.78567877 19.52486977 -0.33153942 1.08627840
3.60 -23.81796126 19.54859491 -0.33246471 1.08232662
3.70 -23.84503833 19.56966507 -0.33328723 1.07896777
3.80 -23.86921756 19.58814101 -0.33398920 1.07605509
3.90 -23.88986742 19.60412114 -0.33457099 1.07342347
4.00 -23.90734477 19.61776868 -0.33503846 1.07105466
4.10 -23.92376127 19.62945298 -0.33540491 1.06887033
4.20 -23.93727862 19.63938978 -0.33568402 1.06684405
4.30 -23.94827598 19.64787196 -0.33588609 1.06500881
4.40 -23.95614398 19.65512481 -0.33602660 1.06327559
4.50 -23.96583729 19.66126738 -0.33611715 1.06165662
4.60 -23.97393403 19.66648524 -0.33616531 1.06012216
4.70 -23.98111992 19.67089207 -0.33617011 1.05886232
4.80 -23.98384589 19.67454002 -0.33614540 1.05772907
4.90 -23.98710690 19.67755899 -0.33610269 1.05662793
5.00 -23.99294459 19.67999493 -0.33604511 1.05553524
5.10 -23.99628468 19.68193211 -0.33597672 1.05446252
5.20 -23.99902934 19.68342199 -0.33590038 1.05338217
5.30 -23.99903060 19.68450874 -0.33581888 1.05233103
5.40 -23.99854661 19.68523908 -0.33573020 1.05132027
5.50 -24.00236239 19.68572612 -0.33564066 1.05035409
5.60 -24.00357574 19.68592728 -0.33555163 1.04941536
5.70 -24.00231037 19.68595379 -0.33546096 1.04850396
5.80 -24.00189282 19.68582236 -0.33537712 1.04758765
5.90 -24.00078084 19.68553269 -0.33529571 1.04668316
6.00 -24.00052174 19.68512486 -0.33521729 1.04580491
6.10 -24.00184347 19.68463172 -0.33514332 1.04493426
6.20 -24.00233153 19.68407103 -0.33507132 1.04412667
6.30 -23.99864343 19.68347097 -0.33500141 1.04334470
6.40 -23.99677558 19.68284869 -0.33493681 1.04257161
6.50 -23.99774615 19.68220308 -0.33487754 1.04184379
6.60 -23.99833558 19.68153589 -0.33482227 1.04112555
6.70 -23.99613043 19.68086913 -0.33477199 1.04035746
6.80 -23.99538836 19.68026009 -0.33472747 1.03957815
6.90 -23.99384883 19.67961426 -0.33468914 1.03878977
7.00 -23.99297133 19.67898976 -0.33465439 1.03802370
7.10 -23.99167030 19.67838723 -0.33462222 1.03728632
7.20 -23.99269443 19.67780861 -0.33459053 1.03664021
7.30 -23.99275244 19.67725506 -0.33456151 1.03601979
7.40 -23.98963609 19.67673368 -0.33453474 1.03545157
7.50 -23.98812470 19.67624407 -0.33451036 1.03491477
7.60 -23.98841697 19.67580083 -0.33448844 1.03440930
7.70 -23.98949211 19.67536672 -0.33446807 1.03392005
7.80 -23.98878285 19.67495099 -0.33444999 1.03344392
7.90 -23.98639506 19.67456722 -0.33443346 1.03299555
8.00 -23.98575757 19.67420758 -0.33441865 1.03259118
8.10 -23.98655888 19.67387719 -0.33440538 1.03219922
8.20 -23.98575727 19.67356846 -0.33439340 1.03181365
8.30 -23.98530809 19.67328356 -0.33438323 1.03143438
8.40 -23.98538848 19.67302108 -0.33437320 1.03109300
8.50 -23.98447530 19.67283849 -0.33436517 1.03073977
8.60 -23.98422674 19.67262165 -0.33435714 1.03043606
8.70 -23.98368904 19.67241594 -0.33434975 1.03016088
8.80 -23.98315921 19.67222766 -0.33434317 1.02988428
8.90 -23.98377777 19.67205187 -0.33433811 1.02962619
9.00 -23.98410191 19.67188997 -0.33433361 1.02935368
9.10 -23.98294723 19.67174460 -0.33432951 1.02910482
9.20 -23.98138802 19.67160876 -0.33432543 1.02888019
9.30 -23.98241251 19.67149020 -0.33432172 1.02868775
9.40 -23.98272193 19.67138048 -0.33431799 1.02850436
9.50 -23.98269392 19.67128148 -0.33431409 1.02834403
9.60 -23.98213158 19.67118962 -0.33431063 1.02819510
9.70 -23.98132328 19.67110858 -0.33430776 1.02802249
9.80 -23.98142416 19.67103337 -0.33430474 1.02793203
9.90 -23.98142422 19.67097252 -0.33430156 1.02785786
10.00 -23.98212515 19.67092410 -0.33429966 1.02779683


==> SOM_data/c1500_La2.txt <==
1.00 2.33791855735619 2.33791855735619 0.00000000000000
1.10 2.43997857769072 2.43997857769072 0.00000000000000
1.20 2.56014238796872 2.56014238796872 0.00000000000000
1.30 2.69901951211128 2.69901951211128 0.00000000000000
1.40 2.85714456031951 2.85714456031951 0.00000000000000
1.50 3.03497505656605 3.03497505656605 0.00000000000000
1.60 3.23298651415902 3.23298651415902 0.00000000000000
1.70 3.45160203412558 3.45160203412558 0.00000000000000
1.80 3.69119537993050 3.69119537993050 0.00000000000000
1.90 3.95208578177754 3.95208578177754 0.00000000000000
2.00 4.23453141546605 4.23453141546605 0.00000000000000
2.10 4.53874244827213 4.53874244827213 0.00000000000000
2.20 4.86485583021620 4.86485583021620 0.00000000000000
2.30 5.21291153750444 5.21291153750444 0.00000000000000
2.40 5.58287358274506 5.58287358274506 0.00000000000000
2.50 5.97460027278862 5.97460027278862 0.00000000000000
2.60 6.38784508627998 6.38784508627998 0.00000000000000
2.70 6.82222067586671 6.82222067586671 0.00000000000000
2.80 7.27719085036323 7.27719085036323 0.00000000000000
2.90 7.75209665799788 7.75209665799788 0.00000000000000
3.00 8.24620091307137 8.24620091307137 0.00000000000000
3.10 8.75878865081136 8.75878865081136 0.00000000000000
3.20 9.28931738789653 9.28931738789653 0.00000000000000
3.30 9.83745502696959 9.83745502696959 0.00000000000000
3.40 10.40316399893906 10.40316399893906 0.00000000000000
3.50 10.98662869545512 10.98662869545512 0.00000000000000
3.60 11.58814547711320 11.58814547711320 0.00000000000000
3.70 12.20805651485542 12.20805651485542 0.00000000000000
3.80 12.84660137281147 12.84660137281147 0.00000000000000
3.90 13.50398049271957 13.50398049271957 0.00000000000000
4.00 14.18028740890674 14.18028740890674 0.00000000000000
4.10 14.87552856756728 14.87552856756728 0.00000000000000
4.20 15.58965758398548 15.58965758398548 0.00000000000000
4.30 16.32256168096445 16.32256168096445 0.00000000000000
4.40 17.07412396774587 17.07412396774587 0.00000000000000
4.50 17.84420705051958 17.84420705051958 0.00000000000000
4.60 18.63266082738462 18.63266082738462 0.00000000000000
4.70 19.43933912501910 19.43933912501910 0.00000000000000
4.80 20.26410263328690 20.26410263328690 0.00000000000000
4.90 21.10681612683100 21.10681612683100 0.00000000000000
5.00 21.96737758229211 21.96737758229211 0.00000000000000
5.10 22.84567506902658 22.84567506902658 0.00000000000000
5.20 23.74164424236401 23.74164424236401 0.00000000000000
5.30 24.65520914084136 24.65520914084136 0.00000000000000
5.40 25.58632154291483 25.58632154291483 0.00000000000000
5.50 26.53494017201690 26.53494017201690 0.00000000000000
5.60 27.50103881900583 27.50103881900583 0.00000000000000
5.70 28.48460183731828 28.48460183731828 0.00000000000000
5.80 29.48562777767874 29.48562777767874 0.00000000000000
5.90 30.50410872836919 30.50410872836919 0.00000000000000
6.00 31.54004771986542 31.54004771986542 0.00000000000000
6.10 32.59345399822509 32.59345399822509 0.00000000000000
6.20 33.66433885515025 33.66433885515025 0.00000000000000
6.30 34.75271821460341 34.75271821460341 0.00000000000000
6.40 35.85860515208079 35.85860515208079 0.00000000000000
6.50 36.98201258841765 36.98201258841765 0.00000000000000
6.60 38.12295771111790 38.12295771111790 0.00000000000000
6.70 39.28145270318559 39.28145270318559 0.00000000000000
6.80 40.45751152176183 40.45751152176183 0.00000000000000
6.90 41.65114410286319 41.65114410286319 0.00000000000000
7.00 42.86236845003086 42.86236845003086 0.00000000000000
7.10 44.09118807221772 44.09118807221772 0.00000000000000
7.20 45.33761174981800 45.33761174981800 0.00000000000000
7.30 46.60165046940382 46.60165046940382 0.00000000000000
7.40 47.88330506211086 47.88330506211086 0.00000000000000
7.50 49.18258352917341 49.18258352917341 0.00000000000000
7.60 50.49949205087421 50.49949205087421 0.00000000000000
7.70 51.83401650003087 51.83401650003087 0.00000000000000
7.80 53.18617253961057 53.18617253961057 0.00000000000000
7.90 54.55595514158323 54.55595514158323 0.00000000000000
8.00 55.94336825838434 55.94336825838434 0.00000000000000
8.10 57.34840546323303 57.34840546323303 0.00000000000000
8.20 58.77106709723340 58.77106709723340 0.00000000000000
8.30 60.21134212150058 60.21134212150058 0.00000000000000
8.40 61.66923609665226 61.66923609665226 0.00000000000000
8.50 63.14474688560163 63.14474688560163 0.00000000000000
8.60 64.63787494851709 64.63787494851709 0.00000000000000
8.70 66.14860664334624 66.14860664334624 0.00000000000000
8.80 67.67694303348588 67.67694303348588 0.00000000000000
8.90 69.22287884920513 69.22287884920513 0.00000000000000
9.00 70.78641007797906 70.78641007797906 0.00000000000000
9.10 72.36753088698931 72.36753088698931 0.00000000000000
9.20 73.96623274563400 73.96623274563400 0.00000000000000
9.30 75.58251831176366 75.58251831176366 0.00000000000000
9.40 77.21638555955933 77.21638555955933 0.00000000000000
9.50 78.86781925947220 78.86781925947220 0.00000000000000
9.60 80.53682513101360 80.53682513101360 0.00000000000000
9.70 82.22338565149792 82.22338565149792 0.00000000000000
9.80 83.92750585801009 83.92750585801009 0.00000000000000
9.90 85.64918242004126 85.64918242004126 0.00000000000000
10.00 87.38840563110195 87.38840563110195 0.00000000000000


==> SOM_data/c1500_PEC_dboc_nad.txt <==
1.00 -4.6679519606855395 3.993208974463935E-004 0.00014734885598 -4.97256952625903 -5.05713853245666 0.00032051289695 -6.23008571481315 -10.15453691184443 -47.5219794697839
1.10 -4.7921701000232524 3.932533840696782E-004 0.00013100888114 -3.36417861945425 -3.40924380888604 0.00027644954308 9.97481899378912 9.97479658021747 -27.8967529063898
1.20 -4.8841477774057331 3.879346753541035E-004 0.00012161928524 -2.37905158543401 -2.40807055872430 0.00024373540285 17.0027506490623 17.00125761516008 -20.1384205190049
1.30 -4.9520739476638482 3.829838765471213E-004 0.00011679536517 -1.83813259203185 -1.86283834655682 0.00021894588568 20.6569019977595 20.61652093812048 -15.1102334306263
1.40 -5.0017870047836901 3.782990929164190E-004 0.00011472608658 -1.55617349354777 -1.57577946141696 0.00019984411653 22.3939014619661 22.39384679987654 -11.7001479966297
1.50 -5.0376145009954474 3.738953141905842E-004 0.00011415667219 -1.41321443603547 -1.43416795401681 0.00018492240146 23.0422016055263 23.04148894306511 -9.29515790502802
1.60 -5.0628393222488812 3.698185370923381E-004 0.00011447183930 -1.35901727310956 -1.37977260443650 0.00017313285454 23.0822542851876 23.08125033238858 -7.53824167161519
1.70 -5.0799872704398936 3.661129618180118E-004 0.00011529808835 -1.36634916541692 -1.38780152051944 0.00016373396006 22.8022005364554 22.79809943211706 -6.20977606293892
1.80 -5.0910163427502146 3.628079716513625E-004 0.00011641535743 -1.41530101302895 -1.44054425891574 0.00015618445865 22.3691853306806 22.36917188622802 -5.17773922595372
1.90 -5.0974512595368733 3.599171355126065E-004 0.00011775054537 -1.51209751730466 -1.53812552421348 0.00015008416518 21.8810508062898 21.31822090384189 -4.36176805918756
2.00 -5.1004817548168315 3.574407258134269E-004 0.00011927800039 -1.65520128806691 -1.68470960083273 0.00014513127689 21.4032610561057 21.40324447975621 -3.70436667656976
2.10 -5.1010373616088858 3.553694888567922E-004 0.00012103862628 -1.87412720413915 -1.89870883299562 0.00014109528878 20.9742341582273 20.97352532026088 -3.17139965503308
2.20 -5.0998451301910119 3.536877276779835E-004 0.00012310244488 -2.15931603221189 -2.19896770854072 0.00013779711509 20.6330790606980 20.11565027207974 -2.73010392798936
2.30 -5.0974731855217073 3.523766898025496E-004 0.00012553677063 -2.59142526721022 -2.62866917147285 0.00013509526578 20.4078783368612 20.40720370557018 -2.36081714566551
2.40 -5.0943651510475627 3.514163641874483E-004 0.00012842714017 -3.18612087011880 -3.22986343375679 0.00013287726298 20.3284246473871 20.32631784691760 -2.04995114562575
2.50 -5.0908668957271539 3.507863964837261E-004 0.00013184061740 -4.01476550784351 -4.06009310160805 0.00013105214522 20.4329402555086 20.43215369841402 -1.78714940546358
2.60 -5.0872468846170218 3.504661172285479E-004 0.00013578292267 -5.11483174937318 -5.16488695097516 0.00012954566143 20.7760934539565 20.31132159465669 -1.56493967456196
2.70 -5.0837112494770018 3.504331018589476E-004 0.00014015256373 -6.50904961095549 -6.56316847306458 0.00012829607160 21.4435641440017 20.99667043491077 -1.37814745768327
2.80 -5.0804143749443549 3.506606910367729E-004 0.00014467406881 -8.15521833613343 -8.21346626012075 0.00012725144371 22.5825943498584 22.07172375383258 -1.22282774533614
2.90 -5.0774658939505937 3.511158179392920E-004 0.00014888138129 -9.93181099695412 -9.98223163684835 0.00012636829893 24.4659240478431 24.46591807715782 -1.09610732150821
3.00 -5.0749351654571235 3.517559421752594E-004 0.00015218241149 -11.5716034703611 -11.62746322133728 0.00012561058758 27.6605775303126 27.14254997212933 -0.994382876665738
3.10 -5.0728547072753667 3.525299824869102E-004 0.00015401010655 -12.8024557582702 -12.85887362630225 0.00012494975168 33.5400087730847 33.24459564396650 -0.914991980169267
3.20 -5.0712242374406991 3.533811005151299E-004 0.00015403682606 -13.3742213019378 -13.43466405875798 0.00012436508478 46.4813136734369 46.47736302885363 -0.854697524995073
3.30 -5.0700166804464537 3.542535887808957E-004 0.00015231896474 -13.1998699675131 -13.26576233359823 0.00012384241221 91.8337741077079 91.83259936557890 -0.810859738358280
3.40 -5.0691858456887404 3.550997681670483E-004 0.00014926853465 -12.3792672484756 -12.44609338903853 0.00012337354089 -418.742202752898 -419.597017078371 -0.789568614022128
3.50 -5.0686750353870389 3.558847682304816E-004 0.00014548138667 -11.1292025208691 -11.20103177750301 0.00012295399898 -54.5043926421031 -54.78485502764625 -1.37182060367112
3.60 -5.0684250559453945 3.565882958717341E-004 0.00014152688638 -9.71491854266487 -9.78179756247516 0.00012258098976 -27.1515118307112 -27.41071143376382 -1.48237072084420
3.70 -5.0683800629341196 3.572028085500989E-004 0.00013782639787 -8.32237728230126 -8.39025535731249 0.00012225233428 -17.3751849570769 -17.61191894662241 -1.54481796969367
3.80 -5.0684911145038907 3.577300391471923E-004 0.00013460760263 -7.09158693583708 -7.15277159391526 0.00012196493642 -12.4836359144703 -12.69699679883487 -1.57729944276307
3.90 -5.0687175206434025 3.581769167621979E-004 0.00013193346016 -6.05770107416641 -6.11323546167582 0.00012171564749 -9.57978510282957 -9.80677718592813 -1.60886732071076
4.00 -5.0690267255364407 3.585529758553197E-004 0.00012977444273 -5.22165152084413 -5.27263806697088 0.00012150069213 -7.75178302095268 -7.94294492823993 -1.62864000620333
4.10 -5.0693934043807412 3.588681659885504E-004 0.00012806455771 -4.56623533859022 -4.61235379304440 0.00012131605035 -6.47970873946232 -6.66065644176243 -1.63891802345773
4.20 -5.0697981887584014 3.591318861550402E-004 0.00012672143984 -4.05578413650277 -4.09928091797831 0.00012115781024 -5.58206584472494 -5.74481939914528 -1.65516638447103
4.30 -5.0702264647701591 3.593523081705722E-004 0.00012565801373 -3.65461274849154 -3.69649568329023 0.00012102210358 -4.90903527764854 -5.05984029058951 -1.67102955254726
4.40 -5.0706673035050800 3.595362464893141E-004 0.00012482422165 -3.34911371104379 -3.38825599882659 0.00012090554848 -4.40765908947471 -4.53551959009853 -1.67923023575115
4.50 -5.0711125313518899 3.596892904597459E-004 0.00012413991884 -3.09985618577601 -3.13934182671570 0.00012080508879 -3.99410232572307 -4.12783442963888 -1.68498501506456
4.60 -5.0715560404858264 3.598159475019246E-004 0.00012357380896 -2.90289717214740 -2.93672096110579 0.00012071801257 -3.67640801503734 -3.80111599985018 -1.69257104031617
4.70 -5.0719932509482160 3.599199801488898E-004 0.00012309583769 -2.72716910669033 -2.76570779850983 0.00012064198843 -3.40345982464022 -3.53748307678586 -1.70025456665769
4.80 -5.0724207436323931 3.600044929401984E-004 0.00012268476526 -2.59322514126062 -2.62015071251201 0.00012057505026 -3.21228793494923 -3.32123316198474 -1.70686964814082
4.90 -5.0728359673475527 3.600719908935858E-004 0.00012232687106 -2.46777362001492 -2.49575297817010 0.00012051551536 -3.01747839440192 -3.14317868330397 -1.71105724692355
5.00 -5.0732370297022396 3.601247433628041E-004 0.00012201366123 -2.36315616089179 -2.38709663719274 0.00012046210379 -2.88114324974374 -2.99402604785022 -1.71669045406687
5.10 -5.0736225464703848 3.601646210518718E-004 0.00012173541031 -2.26605677204833 -2.29236536230919 0.00012041364891 -2.75477629702638 -2.86806656126667 -1.72101710343714
5.20 -5.0739915734590042 3.601932584046780E-004 0.00012148758014 -2.17345590021582 -2.20342539594392 0.00012036937724 -2.64257234165866 -2.76089789624594 -1.72324254840381
5.30 -5.0743434537068159 3.602121197756016E-004 0.00012126644726 -2.09141779149031 -2.12647622498619 0.00012032855137 -2.57443733964549 -2.66968677501568 -1.72365342237121
5.40 -5.0746778133602177 3.602225051306377E-004 0.00012106876201 -2.02562204514887 -2.05766286165842 0.00012029065687 -2.48477417153216 -2.59204101242083 -1.72946840457594
5.50 -5.0749945045863942 3.602256565599380E-004 0.00012089200307 -1.96457229086262 -1.99429396443226 0.00012025527047 -2.39957128898724 -2.52376753337049 -1.73082194743025
5.60 -5.0752935696699550 3.602226068824011E-004 0.00012073474809 -1.91132636888673 -1.94098440057264 0.00012022208451 -2.34083544205999 -2.46473737894556 -1.72993311570137
5.70 -5.0755752115892685 3.602143561323143E-004 0.00012059551315 -1.86760807322242 -1.89204100755027 0.00012019086658 -2.30184897478866 -2.41281037108253 -1.73447067509672
5.80 -5.0758397547480349 3.602018040361396E-004 0.00012047311866 -1.82772717078329 -1.85071709492705 0.00012016146912 -2.28035260274538 -2.36850881245204 -1.73514115957782
5.90 -5.0760876343067318 3.601857144386805E-004 0.00012036637914 -1.78956947278946 -1.81679669940111 0.00012013373143 -2.25518898916485 -2.32915505871606 -1.73608100575204
6.00 -5.0763193662422355 3.601667840322540E-004 0.00012027379883 -1.76420145450421 -1.78839363899798 0.00012010754864 -2.20990119042758 -2.29392477952704 -1.73527330849566
6.10 -5.0765355382817487 3.601456619344486E-004 0.00012019369839 -1.74308837021306 -1.76353899492714 0.00012008284770 -2.18549540396617 -2.26321636345750 -1.73616494165367
6.20 -5.0767367880145056 3.601228734591396E-004 0.00012012518379 -1.72785563564775 -1.74701289977955 0.00012005956718 -2.14840463173305 -2.23551113079780 -1.73636412678642
6.30 -5.0769237881495410 3.600988934594034E-004 0.00012006759423 -1.71110758435909 -1.73477116624467 0.00012003766504 -2.13962921792853 -2.21156185025479 -1.73699809389121
6.40 -5.0770972348298136 3.600741529084996E-004 0.00012001972196 -1.70317079326908 -1.72616899577812 0.00012001709214 -2.07655052579665 -2.18974344711936 -1.73567209239201
6.50 -5.0772578375656563 3.600489953837266E-004 0.00011998032155 -1.69974853777603 -1.72061539805719 0.00011999779752 -2.09984551927717 -2.17078133547098 -1.73607941696908
6.60 -5.0774063091847665 3.600237356288090E-004 0.00011994819323 -1.69245661290522 -1.71814830811338 0.00011997974939 -2.08062899611315 -2.15367605527212 -1.73635052405801
6.70 -5.0775433538632626 3.599985844537294E-004 0.00011992233005 -1.69192355268718 -1.71788741166273 0.00011996289969 -2.04490239320884 -2.13782910434936 -1.73419793979859
6.80 -5.0776696713988532 3.599737554272330E-004 0.00011990147814 -1.69183689059129 -1.71953498959000 0.00011994720815 -2.05155840262426 -2.12394577028189 -1.73356737711609
6.90 -5.0777859347928374 3.599494491042815E-004 0.00011988520635 -1.69368239772373 -1.72411642836371 0.00011993262343 -2.03909086061007 -2.11175370987581 -1.73308796316940
7.00 -5.0778928063232405 3.599257567610887E-004 0.00011987309841 -1.70497270209489 -1.73059935857981 0.00011991912184 -1.76059193802341 -2.09560282600428 -1.73080676168257
7.10 -5.0779909217796639 3.599028298520924E-004 0.00011986453714 -1.71172311315987 -1.73732013009352 0.00011990663921 -2.01886212488913 -2.08648074807693 -1.73138332709124
7.20 -5.0780808897622043 3.598807199023213E-004 0.00011985894565 -1.71994297680771 -1.74477109988439 0.00011989512988 -2.00796821002994 -2.07768482123012 -1.73117671312295
7.30 -5.0781632912017631 3.598594979832511E-004 0.00011985564318 -1.72604690580836 -1.75227224275582 0.00011988455598 -1.95979510116962 -2.06906969777629 -1.72983168762326
7.40 -5.0782386783926921 3.598392081679202E-004 0.00011985427261 -1.73827505944867 -1.76247144387256 0.00011987485733 -1.95463806389922 -2.06154507079406 -1.72836915078991
7.50 -5.0783075756056464 3.598198717275712E-004 0.00011985418330 -1.74536965604988 -1.77197993147287 0.00011986599497 -1.94812989707811 -2.05501402676053 -1.72833675388640
7.60 -5.0783704758524335 3.598014753655469E-004 0.00011985541865 -1.75821995001081 -1.78333079211141 0.00011985792743 -1.98411129758406 -2.04972487751813 -1.72907022715841
7.70 -5.0784278409312327 3.597840578187497E-004 0.00011985770113 -1.76483791360711 -1.79215099222459 0.00011985056991 -1.97755762313680 -2.04372276790084 -1.72770786359418
7.80 -5.0784801050640711 3.597675977803380E-004 0.00011986051204 -1.77491335668100 -1.80231454063994 0.00011984391065 -1.95804623510937 -2.03914325153239 -1.72681400856613
7.90 -5.0785276754205952 3.597520660205491E-004 0.00011986383463 -1.77890949774911 -1.81104435723135 0.00011983789404 -1.93018605573791 -2.03466220194660 -1.72733300805382
8.00 -5.0785709319392556 3.597374567285140E-004 0.00011986753973 -1.79345425602052 -1.81944647302903 0.00011983248493 -1.94368332368796 -2.03031223858029 -1.72639894374354
8.10 -5.0786102291317983 3.597237327231098E-004 0.00011987149990 -1.80132361129400 -1.82972912116107 0.00011982763238 -1.27589825468588 -2.02590212173128 -1.72509066730497
8.20 -5.0786458958728691 3.597108777442919E-004 0.00011987562570 -1.80743154246396 -1.83674301814738 0.00011982329994 -1.26948054347898 -2.02258052946437 -1.72508850367109
8.30 -5.0786782372191519 3.596988368964572E-004 0.00011987985984 -1.81546982156546 -1.84560845218415 0.00011981943320 -1.25209194276060 -2.01985781387547 -1.72418517023133
8.40 -5.0787075364943091 3.596876183329839E-004 0.00011988408464 -1.80216186828094 -1.85323682732057 0.00011981601335 -1.42796793158002 -2.01698269391559 -1.72425461268854
8.50 -5.0787340565006378 3.596771279393747E-004 0.00011988819196 -1.75431679603778 -1.85842166350953 0.00011981300782 -1.94581269783058 -2.01507872204346 -1.72380897074827
8.80 -5.0787992419725363 3.596498727532675E-004 0.00011989940591 -1.77248373394796 -1.87847166644533 0.00011980615896 -1.22830600537192 -1.99994359539529 -1.71561472980474
8.90 -5.0788168663117803 3.596420610317957E-004 0.00011990270104 -1.77791499222806 -1.88421320179136 0.00011980449508 -1.22298966146936 -1.99771352564532 -1.71459422468457
9.00 -5.0788327403518183 3.596348260640532E-004 0.00011990567255 -1.78293907162653 -1.89051025103810 0.00011980309816 -1.21794313981234 -1.99697902206769 -1.71569060785588
9.10 -5.0788470226410878 3.596281322106799E-004 0.00011990836696 -1.78752047466531 -1.89379085395563 0.00011980194201 -1.21398327614487 -1.99373653153183 -1.71310900271689
9.20 -5.0788598593002563 3.596219545077688E-004 0.00011991077270 -1.79156285260080 -1.90043570264834 0.00011980099808 -1.21049576926985 -1.99301025787481 -1.71362386905182
9.30 -5.0788713840891404 3.596162446209211E-004 0.00011991291826 -1.79518171603427 -1.90346799112491 0.00011980025814 -1.20891259333463 -1.99322218199893 -1.71478495327576
9.40 -5.0788817213149384 3.596109813997310E-004 0.00011991477226 -1.79866766401298 -1.90858925168711 0.00011979970579 -1.20870876673889 -1.99639777556329 -1.71818085513779
9.50 -5.0788909809041582 3.596061437571940E-004 0.00011991639649 -1.80194561090824 -1.91302636311709 0.00011979930695 -1.20739710562042 -1.98831414002729 -1.71104195710558
9.60 -5.0788992636202783 3.596016847147372E-004 0.00011991778785 -1.80468091926934 -1.91771034052359 0.00011979906110 -1.20658982809907 -1.98999518526572 -1.71371595266828
9.70 -5.0789066658124398 3.595976127377211E-004 0.00011991894171 -1.80684743461528 -1.92279827032828 0.00011979893319 -1.20427487650558 -1.99232319653533 -1.71679102703820
9.80 -5.0789132699116566 3.595938564730051E-004 0.00011991986656 -1.80914765571369 -1.92574198496449 0.00011979892320 -1.20082420545490 -1.99023701914763 -1.71509577511764
9.90 -5.0789191546221488 3.595904191168238E-004 0.00011992068813 -1.81122722837209 -1.92834610086785 0.00011979901919 -1.19664912048615 -1.98898467076262 -1.71432864969774
10.00 -5.0789243894484999 3.595872634522248E-004 0.00011992134252 -1.81358286100254 -1.93068402556016 0.00011979920176 -1.19453572994064 -1.99332085339803 -1.71859969576897


==> SOM_data/c1500_rel.txt <==
1.00 -4.6679519606846300 -28.8434034394429 23.5424215650397 -0.699522780952336 -28.7724821248811 23.4700734191022 -0.705355516294301 0.199686495611218
1.05 -4.7347306142483125 -28.3815931581041 23.1649754857817 -0.667491222822878 -28.3135957959533 23.0964138875840 -0.672887667573126 0.178507809661380
1.10 -4.7921700999982333 -27.9704021584003 22.8352629955003 -0.638326106849188 -27.9046373037613 22.7695867743066 -0.643350256261644 0.156365526757520
1.15 -4.8416087021717633 -27.5978664761377 22.5416207062326 -0.611635907731911 -27.5339872028381 22.4783049303457 -0.616339511919288 0.134076099572055
1.20 -4.8841477774063193 -27.2559784747318 22.2759096933062 -0.587117651705711 -27.1936964328247 22.2146163437669 -0.591553517663864 0.112246261240859
1.25 -4.9207096547750435 -26.9392943768997 22.0324261841118 -0.564543514449065 -26.8783278000140 21.9728082826991 -0.568747638340640 9.130609817205451E-002
1.30 -4.9520739476622042 -26.6442630476673 21.8072923148412 -0.543723337630256 -26.5844993836135 21.7491129845069 -0.547715337040151 7.151481277481118E-002
1.35 -4.9789077917348488 -26.3687181626021 21.5978948431434 -0.524507106299600 -26.3097072589604 21.5408727139927 -0.528369621848067 5.302289362064280E-002
1.40 -5.0017870047827442 -26.1109090192218 21.4024469079775 -0.506768100397199 -26.0527179360828 21.3464438184362 -0.510434932468667 3.591371279159713E-002
1.45 -5.0212107844893250 -25.8698317132333 21.2197034189708 -0.490387905258041 -25.8124098541084 21.1646109352286 -0.493871111934725 2.019392253637581E-002
1.50 -5.0376145009970150 -25.6446740941364 21.0487648573543 -0.475264367035910 -25.5879326727549 20.9944489213872 -0.478581864860524 5.831717942188375E-003
1.55 -5.0513791743427543 -25.4347722825392 20.8889666396775 -0.461304675582546 -25.3785570830330 20.8353016394315 -0.464474161693764 -7.226304495677194E-003
1.60 -5.0628393222424473 -25.2395439981190 20.7397770195881 -0.448425531366484 -25.1837801867693 20.6866122246561 -0.451461953475030 -1.905045862552411E-002
1.65 -5.0722890150598809 -25.0584265877299 20.6007434932923 -0.436550605903288 -25.0030429991683 20.5479963723378 -0.439465172302537 -2.972399644590599E-002
1.70 -5.0799872704399665 -24.8908781156016 20.4714620726939 -0.425609536758280 -24.8357658691790 20.4190921628569 -0.428415204414789 -3.933026898757742E-002
1.75 -5.0861625088106788 -24.7363435986051 20.3515478440081 -0.415536858825155 -24.6815713868561 20.2994679142756 -0.418238419150175 -4.795631993677520E-002
1.80 -5.0910163427501693 -24.5942738183334 20.2406298705914 -0.406272174194106 -24.5404836483436 20.1888603198391 -0.408884330486146 -5.568536143600539E-002
1.85 -5.0947268366935230 -24.4640917734488 20.1383344975762 -0.397759283902009 -24.4098546659475 20.0866841056212 -0.400286520743005 -6.259811595522141E-002
1.90 -5.0974512595367871 -24.3452349086983 20.0442939808102 -0.389946265752496 -24.2920578465378 19.9928706056584 -0.392400389840474 -6.877109108229872E-002
1.95 -5.0993286061837244 -24.2371217855119 19.9581350323772 -0.382784625312866 -24.1834968813079 19.9068606419913 -0.385170292045956 -7.427498723266451E-002
2.00 -5.1004817548166193 -24.1391898337504 19.8794899178109 -0.376230251092629 -24.0853491710084 19.8283196303642 -0.378553981626727 -7.917733976453283E-002
2.05 -5.1010192979587696 -24.0508965744898 19.8080024575924 -0.370242083238000 -23.9977145964713 19.7569373825018 -0.372512637539792 -8.353879647429796E-002
2.10 -5.1010373616086628 -23.9717052778623 19.7433219220231 -0.364782135974313 -23.9194903624874 19.6922903661544 -0.367003438175464 -8.741787228097590E-002
2.15 -5.1006209362178225 -23.9010912248891 19.6850969904283 -0.359815190196302 -23.8498113964360 19.6341042801772 -0.361990240278060 -9.086471731575033E-002
2.20 -5.0998451301904923 -23.8385502186176 19.6329869630141 -0.355309012040223 -23.7844389199232 19.5819672994815 -0.357441221589930 -9.392624379961322E-002
2.25 -5.0987763266565995 -23.7836047471646 19.5866665469855 -0.351233698025368 -23.7286620579910 19.5355932256688 -0.353326704951602 -9.664571479977709E-002
2.30 -5.0974731855216620 -23.7357976085813 19.5458222252393 -0.347561586622905 -23.6805203695626 19.4947036591034 -0.349618121703222 -9.906206552864739E-002
2.35 -5.0959875369092771 -23.6946975561986 19.5101547739113 -0.344267499774588 -23.6410817203497 19.4589274611126 -0.346288121017660 -0.101210935804445
2.40 -5.0943651510474464 -23.6598967827874 19.4793783079781 -0.341328133272967 -23.6021779257446 19.4280254488665 -0.343319466997543 -0.103124810650730
2.45 -5.0926464102080153 -23.6310106333119 19.4532217390146 -0.338721998817114 -23.5761612985413 19.4018487365918 -0.340684104682264 -0.104833226139348
2.50 -5.0908668957269203 -23.6076684107948 19.4314243389226 -0.336429339667247 -23.5549396099729 19.3799422673587 -0.338360722843697 -0.106363650295834
2.55 -5.0890579079469926 -23.5895265807091 19.4137378692973 -0.334431748404050 -23.5319479105415 19.3622481302929 -0.336337353892849 -0.107741246784702
2.60 -5.0872468846172163 -23.5762504030490 19.3999223413635 -0.332711799927832 -23.4947002763813 19.3483661954902 -0.334592093497502 -0.108988579392127
2.65 -5.0854577574740674 -23.5675175096064 19.3897440845718 -0.331253273244594 -23.4904742561422 19.3381947747343 -0.333108466331769 -0.110126657941060
2.70 -5.0837112494768668 -23.5630092035962 19.3829708094591 -0.330040551551971 -23.4995887924236 19.3314397134746 -0.331873951040367 -0.111174901917906
2.75 -5.0820251278411561 -23.5624053056337 19.3793698402767 -0.329058450685526 -23.5046037071629 19.3280793234553 -0.330866027167383 -0.112150561582593
2.80 -5.0804143749443416 -23.5653854851155 19.3787020094770 -0.328291763002938 -23.5358294788555 19.3275896949790 -0.330079423912288 -0.113070495299631
2.85 -5.0788913416130841 -23.5716168410467 19.3807214657429 -0.327725260438168 -23.5111660478928 19.3297812356411 -0.329492095098481 -0.113948846382503
2.90 -5.0774658939507225 -23.5807581412146 19.3851755365493 -0.327343223516391 -23.5206466613689 19.3346194233520 -0.329085277784274 -0.114798596778149
2.95 -5.0761454504045931 -23.5924512298213 19.3917899693909 -0.327129275580817 -23.5575362761445 19.3416706262191 -0.328850983629752 -0.115630908026391
3.00 -5.0749351654571413 -23.6063273662397 19.4002900603929 -0.327066509753967 -23.5419762239250 19.3509258536635 -0.328765501931288 -0.116454496112356
3.05 -5.0738379801166253 -23.6219880554479 19.4103800734833 -0.327138413313129 -23.5839572575295 19.3616788788578 -0.328795104582198 -0.117275806534568
3.10 -5.0728547072754662 -23.6390787235278 19.4217659408630 -0.327324758587286 -23.6079457597930 19.3736945797636 -0.328953635232096 -0.118101895635154
3.15 -5.0719843624056171 -23.6572106434399 19.4341553500722 -0.327607714990258 -23.6289466253351 19.3867103653107 -0.329212790280555 -0.118934719413005
3.20 -5.0712242374407479 -23.6760217993178 19.4472627813082 -0.327969230356781 -23.5846038008217 19.4004640298670 -0.329546929060295 -0.119775550625548
3.25 -5.0705701398706458 -23.6951763929220 19.4608171037219 -0.328391593314671 -23.6346730073767 19.4146694345051 -0.329943174968964 -0.120623246977961
3.30 -5.0700166804462512 -23.7143652912451 19.4745700260842 -0.328857850257661 -23.6895811651876 19.4290297440141 -0.330380830396587 -0.121475827532535
3.35 -5.0695575775885144 -23.7332811119805 19.4883005717874 -0.329353732505597 -23.6893891902824 19.4433820862741 -0.330788305742948 -0.122328335764471
3.40 -5.0691858456887307 -23.7517757975227 19.5018202387983 -0.329862722199062 -23.7459536564294 19.4575035334740 -0.331261082494959 -0.123179494961538
3.45 -5.0688941597677761 -23.7696472864366 19.5149767895802 -0.330373830374944 -23.8014506838021 19.4712199918080 -0.331755767155662 -0.124023707150219
3.50 -5.0686750353870380 -23.7867543894964 19.5276506272243 -0.330877288849133 -23.8111686598541 19.4844460862592 -0.332244243841833 -0.124855925573182
3.55 -5.0685210596301404 -23.8030037722178 19.5397545531507 -0.331365276909962 -23.7461291913588 19.4970580471108 -0.332717990080237 -0.125671791039839
3.60 -5.0684250559452604 -23.8183385076477 19.5512297813811 -0.331831610303100 -23.8005944799394 19.5090111640294 -0.333168909733317 -0.126467508718705
3.65 -5.0683801862142195 -23.8327370830740 19.5620446241646 -0.332272003734222 -23.6688735617412 19.5202887509598 -0.333594905550753 -0.127239263431664
3.70 -5.0683800629341711 -23.8461983964758 19.5721862472162 -0.332683413733087 -23.6619317303290 19.5308472161774 -0.333991191064635 -0.127984514333901
3.75 -5.0684188099662526 -23.8587444725402 19.5816594683024 -0.333064237275732 -23.7694197531597 19.5407208122224 -0.334357317230449 -0.128701225354291
3.80 -5.0684911145037495 -23.8704150427036 19.5904841545468 -0.333413876215893 -23.8323062486403 19.5499345147979 -0.334692974010674 -0.129387737278774
3.85 -5.0685921200004582 -23.8812450815567 19.5986795019168 -0.333732232404612 -23.8583268463434 19.5584631182236 -0.334999380352964 -0.130043000543876
3.90 -5.0687175206434869 -23.8912868466787 19.6062791946376 -0.334020197398676 -23.8299113795462 19.5663840905221 -0.335275472855592 -0.130666679749177
3.95 -5.0688635119199947 -23.9005894413573 19.6133164359718 -0.334278899441938 -23.6979994432443 19.5736944231396 -0.335521736190521 -0.131258522812567
4.00 -5.0690267255365162 -23.9092062844212 19.6198274628329 -0.334509722106269 -23.7343972751677 19.5804124748913 -0.335741162054869 -0.131818846214372
4.05 -5.0692042176563437 -23.9171855977002 19.6258467409547 -0.334714396247262 -23.7683386514019 19.5866437918555 -0.335935480666810 -0.132348137406661
4.10 -5.0693934043806728 -23.9245773795315 19.6314102802738 -0.334894691449638 -23.8694772359843 19.5924223372421 -0.336107095614265 -0.132847439043824
4.15 -5.0695920457997872 -23.9314262313395 19.6365511417773 -0.335052335275244 -23.8238785762906 19.5977819418701 -0.336257328425560 -0.133317441496209
4.20 -5.0697981887584547 -23.9377716328522 19.6412991541728 -0.335189087541675 -23.9261941316518 19.6027270244923 -0.336386095766378 -0.133759333837229
4.25 -5.0700101476894570 -23.9436526692314 19.6456836799265 -0.335306761984757 -24.1240734054837 19.6073214450389 -0.336496511228630 -0.134174248486395
4.30 -5.0702264647702231 -23.9491014583564 19.6497303252677 -0.335406962039205 -23.8863482490119 19.6115231951757 -0.336587254973489 -0.134563496774561
4.35 -5.0704458773797230 -23.9541520606753 19.6534642396445 -0.335491234764736 -23.9066806494393 19.6154106288226 -0.336664266014519 -0.134928233586842
4.40 -5.0706673035052559 -23.9588323399418 19.6569080285139 -0.335560989526590 -24.1297009687461 19.6189913667733 -0.336727290330972 -0.135269622185085
4.45 -5.0708897928708421 -23.9631658939836 19.6600806472346 -0.335617601421163 -23.4128478152982 19.6222808836253 -0.336774679934752 -0.135588980922621
4.50 -5.0711125313518206 -23.9671774936967 19.6630006579589 -0.335662294766175 -23.8157735261079 19.6253052107948 -0.336813617309107 -0.135887452315590
4.55 -5.0713348204671522 -23.9708860835514 19.6656848007577 -0.335696264821020 -24.6575283699981 19.6281008213955 -0.336842386420370 -0.136166191200395
4.60 -5.0715560404857216 -23.9743091691347 19.6681477538974 -0.335720602752604 -24.3570935884256 19.6307211012557 -0.336861042463110 -0.136426341099060
4.65 -5.0717756692138449 -23.9774615312577 19.6704036448038 -0.335736286918245 -23.9471654824050 19.6330520047200 -0.336866893545804 -0.136668924023693
4.70 -5.0719932509482764 -23.9803613453466 19.6724660179568 -0.335744260644028 -23.8836137515168 19.6352784611740 -0.336863930421836 -0.136895097769592
4.75 -5.0722083887460618 -23.9830212609836 19.6743460669339 -0.335745322762268 -23.9514712829524 19.6372933173579 -0.336851390077031 -0.137105904668558
4.80 -5.0724207436324216 -23.9854610136403 19.6760550843049 -0.335740171223719 -23.9460492944317 19.6391016498997 -0.336836452823561 -0.137302172921066
4.85 -5.0726300206946737 -23.9876833949876 19.6776034939323 -0.335729512107554 -23.8896477800269 19.6407617968072 -0.336808445951005 -0.137484811589875
4.90 -5.0728359673475643 -23.9897119019890 19.6790007946400 -0.335713994498927 -23.9632429201600 19.6422625600051 -0.336786452285479 -0.137654837685629
4.95 -5.0730383661588654 -23.9915487527557 19.6802567747545 -0.335694194382650 -23.7743419077999 19.6436596647570 -0.336755444343034 -0.137813077531716
5.00 -5.0732370297021392 -23.9932092130477 19.6813796201459 -0.335670702920121 -24.0879286207707 19.6448928091514 -0.336724815500808 -0.137960281804868
5.05 -5.0734317963693405 -23.9947002085157 19.6823769727172 -0.335643882327343 -23.9597488143304 19.6459786297239 -0.336692201568993 -0.138097255856095
5.10 -5.0736225464704772 -23.9960308443139 19.6832581532951 -0.335614351881232 -22.5983509367975 19.6469408283810 -0.336650317526811 -0.138224794508652
5.15 -5.0738091685665818 -23.9972143187729 19.6840296137878 -0.335582462669538 -23.1392590986675 19.6478056079106 -0.336613105748213 -0.138343490035364
5.20 -5.0739915734590566 -23.9982578461527 19.6846989616270 -0.335548543437103 -24.1094664233978 19.6485345463772 -0.336574260921293 -0.138453925872530
5.25 -5.0741696844417046 -23.9991687482629 19.6852721769176 -0.335512901029626 -23.8869710448176 19.6491606505643 -0.336533961150025 -0.138556793005765
5.30 -5.0743434537068230 -23.9999549230385 19.6857565607195 -0.335475889553020 -23.2735619533235 19.6497270171987 -0.336490853548129 -0.138652530729737
5.35 -5.0745128376452371 -24.0006272592258 19.6861578640590 -0.335437857693361 -23.8532027835243 19.6502187157710 -0.336446541296869 -0.138741727587504
5.40 -5.0746778133601866 -24.0011909154655 19.6864823041932 -0.335398982093797 -24.6894203745992 19.6506338119031 -0.336402012442193 -0.138824902601471
5.45 -5.0748383686858238 -24.0016522091864 19.6867352755652 -0.335359485410611 -24.3287161877020 19.6509313945589 -0.336357665852451 -0.138902561520107
5.50 -5.0749945045864218 -24.0020196945615 19.6869231058380 -0.335319610835907 -24.5617934492807 19.6512878991947 -0.336309341523812 -0.138975086164466
5.55 -5.0751462307900184 -24.0022995376955 19.6870498955210 -0.335279515016448 -24.7582771192147 19.6514730305063 -0.336264033762756 -0.139042882922015
5.60 -5.0752935696699231 -24.0024991580863 19.6871215385918 -0.335239372802528 -24.1612854146970 19.6516810296320 -0.336218642176961 -0.139106376690275
5.65 -5.0754365507205463 -24.0026255298525 19.6871417185291 -0.335199360546993 -23.7146102546904 19.6516043689374 -0.336172860267497 -0.139165802046028
5.70 -5.0755752115892978 -24.0026845812582 19.6871159362158 -0.335159591786980 -25.0202515247038 19.6516456392171 -0.336127744466811 -0.139221616699034
5.75 -5.0757095956481235 -24.0026791644669 19.6870485237073 -0.335120148887665 -23.9703817430371 19.6518688919714 -0.336085145181864 -0.139274101746690
5.80 -5.0758397547479541 -24.0026180152695 19.6869427678271 -0.335081195461540 -23.9931692108948 19.6518685819213 -0.336044209179175 -0.139323481115011
5.85 -5.0759657472821242 -24.0025038966104 19.6868024105618 -0.335042821299020 -23.9664220340416 19.6517782841958 -0.336000545100739 -0.139369968494592
5.90 -5.0760876343066714 -24.0023444221709 19.6866313184021 -0.335005074668526 -23.9633620700254 19.6516791069191 -0.335961108511187 -0.139413864315488
5.95 -5.0762054834299404 -24.0021419984839 19.6864326711942 -0.334968042981852 -23.9788713754444 19.6515702962337 -0.335921684562028 -0.139455349252468
6.00 -5.0763193662423243 -24.0019010814241 19.6862094460876 -0.334931764896714 -24.0096801293642 19.6514005173181 -0.335883580012214 -0.139494562632796
6.05 -5.0764293582178714 -24.0016264450553 19.6859646313352 -0.334896310997065 -23.9641958982330 19.6511928422238 -0.335846162561640 -0.139531796773443
6.10 -5.0765355382816946 -24.0013213764894 19.6857011788940 -0.334861718863068 -23.9419050151759 19.6509756315101 -0.335810107543690 -0.139567144017028
6.15 -5.0766379870525409 -24.0009888713849 19.6854214717373 -0.334828048600618 -23.9103673731127 19.6507442120181 -0.335771261994614 -0.139600734342513
6.20 -5.0767367880145624 -24.0006346274046 19.6851280125634 -0.334795281733586 -23.9745973850282 19.6505689250953 -0.335736696740198 -0.139632805187735
6.25 -5.0768320262661106 -24.0002620670888 19.6848228503315 -0.334763453311852 -21.7924647007939 19.6503266079191 -0.335702853782494 -0.139663390621361
6.30 -5.0769237881495508 -23.9998708489869 19.6845080429955 -0.334732598535657 -23.4456568943309 19.6500620003641 -0.335668221842762 -0.139692597693538
6.35 -5.0770121615439425 -23.9994661078196 19.6841852200055 -0.334702695254447 -24.0239082673093 19.6498243558999 -0.335635959204914 -0.139720634243285
6.40 -5.0770972348298953 -23.9990495619705 19.6838564016815 -0.334673746961535 -25.4926994696950 19.6495802272646 -0.335605139032489 -0.139747526994846
6.45 -5.0771790971217285 -23.9986192874916 19.6835229843331 -0.334645752005005 -24.1264806067703 19.6492918212910 -0.335571621905888 -0.139773387429061
6.50 -5.0772578375656501 -23.9981855387990 19.6831864230206 -0.334618751341504 -24.3545740206847 19.6489698288367 -0.335542998518794 -0.139798228332971
6.55 -5.0773335456810003 -23.9977444153165 19.6828482225142 -0.334592699203742 -23.6415920603159 19.6487688278856 -0.335511457059605 -0.139822212521274
6.60 -5.0774063091846555 -23.9973010686174 19.6825091399480 -0.334567579087437 -23.4394082331103 19.6485107198385 -0.335485597453910 -0.139845340238972
6.65 -5.0774762159563558 -23.9968579355305 19.6821704785526 -0.334543408837627 -23.2522549622686 19.6482374254533 -0.335462197116824 -0.139867639789104
6.70 -5.0775433538634633 -23.9964133404536 19.6818331718684 -0.334520152195211 -25.4303346321337 19.6479777824171 -0.335439258508474 -0.139889263661133
6.75 -5.0776078119318777 -23.9959715119754 19.6814991733053 -0.334497813518640 -22.3760943023349 19.6477427452394 -0.335418275453437 -0.139910203721982
6.80 -5.0776696713989962 -23.9955307501008 19.6811672769348 -0.334476368467703 -23.5753625771146 19.6475035561783 -0.335398623591191 -0.139930466059377
6.85 -5.0777290176717074 -23.9950911872886 19.6808383522024 -0.334455721713641 -21.5260074683631 19.6471847366332 -0.335380905509330 -0.139950156480857
6.90 -5.0777859347929262 -23.9946563312487 19.6805137374019 -0.334435963100424 -25.6293277039570 19.6469116337964 -0.335361901849255 -0.139969270045379
6.95 -5.0778405042498456 -23.9942249807944 19.6801938502896 -0.334417020322103 -25.7066575450285 19.6466274407301 -0.335346238242483 -0.139987836228576
7.00 -5.0778928063231614 -23.9938007430189 19.6798792376758 -0.334398912965391 -27.2662808977239 19.6463615960039 -0.335330601077568 -0.140005901244814
7.05 -5.0779429200796438 -23.9933825875253 19.6795700992606 -0.334381555595756 -23.0000184374255 19.6460679738835 -0.335316854995652 -0.140023505547000
7.10 -5.0779909217798016 -23.9929695033308 19.6792670021492 -0.334364961521904 -23.2880045980544 19.6457751655215 -0.335301291746573 -0.140040604245033
7.15 -5.0780368872198549 -23.9925630571599 19.6789701181902 -0.334349140092050 -20.7204631825556 19.6455067490110 -0.335286284764042 -0.140057273787069
7.20 -5.0780808897623251 -23.9921633096233 19.6786798163990 -0.334334018129758 -24.5527500339087 19.6452157007087 -0.335271429651146 -0.140073523272273
7.25 -5.0781230011570093 -23.9917724439426 19.6783962367149 -0.334319565915723 -21.2119923968098 19.6449576577523 -0.335258197629275 -0.140089368868712
7.30 -5.0781632912017827 -23.9913891699963 19.6781195399694 -0.334305819592931 -23.7422751255250 19.6446851379174 -0.335244292456168 -0.140104799437595
7.35 -5.0782018280331735 -23.9910140633225 19.6778498948211 -0.334292707402246 -24.6369558370906 19.6444395094037 -0.335230842131819 -0.140119867914078
7.40 -5.0782386783927240 -23.9906477628676 19.6775873683453 -0.334280217321356 -26.5322526186413 19.6441915442246 -0.335218647307872 -0.140134588469625
7.45 -5.0782739067614564 -23.9902903888360 19.6773321138359 -0.334268320758900 -24.4165216711946 19.6439745261586 -0.335207259055240 -0.140148952343475
7.50 -5.0783075756056046 -23.9899418128986 19.6770839839928 -0.334257044231791 -20.4683428049171 19.6437847894465 -0.335195181713783 -0.140163013180734
7.55 -5.0783397456145130 -23.9896023307067 19.6768432746053 -0.334246334054030 -23.8792624975048 19.6436079940240 -0.335182543376873 -0.140176721852479
7.60 -5.0783704758523918 -23.9892726718199 19.6766099945758 -0.334236152415016 -22.3484727397220 19.6434903888147 -0.335171635640202 -0.140190142775616
7.65 -5.0783998223296667 -23.9889519686843 19.6763835342523 -0.334226449305552 -23.6728300858221 19.6432798821256 -0.335161279578329 -0.140203182548313
7.90 -5.0785276754206627 -23.9874858254538 19.6753560558987 -0.334184979689672 -20.8606832554157 19.6424980008985 -0.335117084257587 -0.140263892527755
7.95 -5.0785498201311219 -23.9872174489823 19.6751708724956 -0.334177944473087 -23.8170721193631 19.6423606858802 -0.335105997330596 -0.140275194391350
8.00 -5.0785709319393879 -23.9869603050143 19.6749923625329 -0.334171305258708 -18.6260954656029 19.6422939842894 -0.335098903968613 -0.140286217558010
8.05 -5.0785910544192348 -23.9867111417278 19.6748200967814 -0.334165021017523 -23.9899265544070 19.6421863057907 -0.335091594566213 -0.140296987537153
8.10 -5.0786102291316961 -23.9864697609356 19.6746544904592 -0.334159107457111 -22.7053588094815 19.6422760548969 -0.335081804883101 -0.140307489049536
8.15 -5.0786284967678181 -23.9862374302513 19.6744944884971 -0.334153485791269 -23.9374289984104 19.6421457352905 -0.335075512925031 -0.140317740577200
8.20 -5.0786458958728344 -23.9860135516640 19.6743403778379 -0.334148190306207 -22.7338350909092 19.6420071874154 -0.335069951532635 -0.140327770276459
8.25 -5.0786624638896907 -23.9857981126656 19.6741922381759 -0.334143195721865 -23.9450122082808 19.6419638458938 -0.335065740620351 -0.140337543836783
8.45 -5.0787211284826119 -23.9850098135829 19.6736549015719 -0.334125947055250 -34.2292170893814 19.6415886384488 -0.335045286287517 -0.140374353543530
8.50 -5.0787340565007115 -23.9848330367482 19.6735343220955 -0.334122240203271 -26.4190542208449 19.6415337789540 -0.335042245719891 -0.140383025347021
8.55 -5.0787463486325013 -23.9846617830333 19.6734180587713 -0.334118771977120 -16.6139472282589 19.6414835735860 -0.335038797617985 -0.140391489626846
8.60 -5.0787580345006917 -23.9844956177928 19.6733065143626 -0.334115524983138 -18.2807565787289 19.6414358249193 -0.335033264753946 -0.140399718789555
8.65 -5.0787691412439617 -23.9843360817496 19.6731994467044 -0.334112467672732 -23.9556099128353 19.6413888533189 -0.335028553816616 -0.140407757757131
8.70 -5.0787796946521571 -23.9841816960586 19.6730968132741 -0.334109618299449 -30.8553967479918 19.6413527622193 -0.335020834257446 -0.140415574370430
8.75 -5.0787897201752612 -23.9840348267606 19.6729984901845 -0.334106923891054 -29.0833422292229 19.6413392533516 -0.335017120271817 -0.140423208438310
8.80 -5.0787992419726207 -23.9838941258681 19.6729041888571 -0.334104403977948 -23.7294946779286 19.6412730508667 -0.335014232831192 -0.140430681065008
8.85 -5.0788082833981010 -23.9837589225020 19.6728139460849 -0.334102046331838 -24.0295730357615 19.6412442077234 -0.335011113020149 -0.140437958920827
8.90 -5.0788168663119437 -23.9836275399214 19.6727276201957 -0.334099845168012 -31.6552476455143 19.6412160518069 -0.335004548644521 -0.140445037388133
8.95 -5.0788250119352094 -23.9835027431793 19.6726449846931 -0.334097790246538 -23.8959116003477 19.6411499756346 -0.335000931341656 -0.140451926744890
9.00 -5.0788327403516593 -23.9833842621539 19.6725658579826 -0.334095866257439 -34.4642395925292 19.6411118336376 -0.334999414046182 -0.140458698471971
9.05 -5.0788400710245751 -23.9832702234961 19.6724902996556 -0.334094066994311 -24.2914564341588 19.6410713098560 -0.334996975450491 -0.140465256317846
9.10 -5.0788470226410132 -23.9831609080627 19.6724180549478 -0.334092388501158 -31.5630854483091 19.6410256759057 -0.334994647782124 -0.140471653538490
9.15 -5.0788536129952515 -23.9830560408175 19.6723490526241 -0.334090822545210 -22.4359380612121 19.6409849623389 -0.334992041934882 -0.140477878986036
9.20 -5.0788598593002874 -23.9829558459948 19.6722831988748 -0.334089370997710 -17.3970412083880 19.6409462748271 -0.334989631530616 -0.140483953093756
9.25 -5.0788657777530180 -23.9828600807377 19.6722203072029 -0.334088014530121 -31.8939946385390 19.6409106332187 -0.334987684383116 -0.140489855372454
9.30 -5.0788713840889690 -23.9827655313932 19.6721602411986 -0.334086776420714 -24.3403621877017 19.6408668924821 -0.334980530936725 -0.140495603879778
9.35 -5.0788766932762393 -23.9826758952144 19.6721030341768 -0.334085627129440 -23.5499191147673 19.6408270772001 -0.334974565255807 -0.140501208236262
9.40 -5.0788817213149269 -23.9825920984159 19.6720485690199 -0.334084553678080 -24.1765561855379 19.6407806828703 -0.334972321497068 -0.140506618076414
9.45 -5.0788864797610458 -23.9825119667271 19.6719965785501 -0.334083591024714 -30.6798849929103 19.6407368544353 -0.334970479045554 -0.140511939255383
9.50 -5.0788909809041058 -23.9824317982877 19.6719470368936 -0.334082710599983 -34.8379435326088 19.6407006424624 -0.334962886706833 -0.140517121154395
9.55 -5.0788952380917856 -23.9823582518227 19.6718998637058 -0.334081879927868 -15.4014825782114 19.6406631665094 -0.334960083913926 -0.140522170921241
9.60 -5.0788992636203165 -23.9822858499144 19.6718549319763 -0.334081121489729 -10.0582219993412 19.6406370002350 -0.334953304269015 -0.140527067538675
9.65 -5.0789030695608259 -23.9822193136036 19.6718122293149 -0.334080407977456 -24.9683666688197 19.6405984018123 -0.334952040572216 -0.140531880744224
9.70 -5.0789066658124460 -23.9821559069432 19.6717716022577 -0.334079766159587 -17.1058814327036 19.6405667784591 -0.334950303833484 -0.140536539447350
9.75 -5.0789100626272710 -23.9820911091210 19.6717330124165 -0.334079205283300 -14.5917510650775 19.6405414372101 -0.334941166045794 -0.140541051857775
9.80 -5.0789132699115997 -23.9820298879028 19.6716962824729 -0.334078685134758 -27.4666409391794 19.6405140802390 -0.334933138588773 -0.140545442842659
9.85 -5.0789162976528388 -23.9819671328025 19.6716614062475 -0.334078239538453 -5.70602675392118 19.6404897850781 -0.334917815263356 -0.140549707255244
9.90 -5.0789191546218744 -23.9819147218260 19.6716286321015 -0.334077823560603 -3.07435466614842 19.6404853666599 -0.334915068287414 -0.140553895808034
9.95 -5.0789218490462256 -23.9818569885901 19.6715973731571 -0.334077471790028 -26.3081269978635 19.6404678376264 -0.334899156725937 -0.140557939818887
10.00 -5.0789243894487228 -23.9818079648426 19.6715675914442 -0.334077148628796 -31.0858649710566 19.6404431518811 -0.334894859606046 -0.140561909801597


==> SOM_data/cC500_La2.txt <==
1.00 2.33208783550917 2.33208783550917 0.00000000000000
1.10 2.43666649239341 2.43666649239341 0.00000000000000
1.20 2.55877795044566 2.55877795044566 0.00000000000000
1.30 2.69885559931155 2.69885559931155 0.00000000000000
1.40 2.85844659163806 2.85844659163806 0.00000000000000
1.50 3.03649986942301 3.03649986942301 0.00000000000000
1.60 3.23414321570798 3.23414321570798 0.00000000000000
1.70 3.45316586979354 3.45316586979354 0.00000000000000
1.80 3.69270398353299 3.69270398353299 0.00000000000000
1.90 3.95289217995877 3.95289217995877 0.00000000000000
2.00 4.23373034244538 4.23373034244538 0.00000000000000
2.10 4.53621337823173 4.53621337823173 0.00000000000000
2.20 4.86084959174349 4.86084959174349 0.00000000000000
2.30 5.20773574231724 5.20773574231724 0.00000000000000
2.40 5.57624758909512 5.57624758909512 0.00000000000000
2.50 5.96678970271397 5.96678970271397 0.00000000000000
2.60 6.37931796413497 6.37931796413497 0.00000000000000
2.70 6.81336746700431 6.81336746700431 0.00000000000000
2.80 7.26886057721871 7.26886057721871 0.00000000000000
2.90 7.74527951382932 7.74527951382932 0.00000000000000
3.00 8.24210545903401 8.24210545903401 0.00000000000000
3.10 8.75794949028199 8.75794949028199 0.00000000000000
3.20 9.29219929250601 9.29219929250601 0.00000000000000
3.30 9.84397345343072 9.84397345343072 0.00000000000000
3.40 10.41189361191970 10.41189361191970 0.00000000000000
3.50 10.99545705622005 10.99545705622005 0.00000000000000
3.60 11.59423319395380 11.59423319395380 0.00000000000000
3.70 12.20868813742702 12.20868813742702 0.00000000000000
3.80 12.83940149352466 12.83940149352466 0.00000000000000
3.90 13.48729739920581 13.48729739920581 0.00000000000000
4.00 14.15275544824216 14.15275544824216 0.00000000000000
4.10 14.83688887640156 14.83688887640156 0.00000000000000
4.20 15.53985646748795 15.53985646748795 0.00000000000000
4.30 16.26169858154060 16.26169858154060 0.00000000000000
4.40 17.00268360982043 17.00268360982043 0.00000000000000
4.50 17.76291816518197 17.76291816518197 0.00000000000000
4.60 18.54202122697215 18.54202122697215 0.00000000000000
4.70 19.34006324129222 19.34006324129222 0.00000000000000
4.80 20.15646420156028 20.15646420156028 0.00000000000000
4.90 20.99164088863591 20.99164088863591 0.00000000000000
5.00 21.84532598904198 21.84532598904198 0.00000000000000
5.10 22.71729996645100 22.71729996645100 0.00000000000000
5.20 23.60744813840279 23.60744813840279 0.00000000000000
5.30 24.51571988727754 24.51571988727754 0.00000000000000
5.40 25.44204427836783 25.44204427836783 0.00000000000000
5.50 26.38627771798491 26.38627771798491 0.00000000000000
5.60 27.34843107264387 27.34843107264387 0.00000000000000
5.70 28.32844019235580 28.32844019235580 0.00000000000000
5.80 29.32624850462752 29.32624850462752 0.00000000000000
5.90 30.34152684885710 30.34152684885710 0.00000000000000
6.00 31.37452110594084 31.37452110594084 0.00000000000000
6.10 32.42512307429730 32.42512307429730 0.00000000000000
6.20 33.49311611737070 33.49311611737070 0.00000000000000
6.30 34.57855479667447 34.57855479667447 0.00000000000000
6.40 35.68142967186422 35.68142967186422 0.00000000000000
6.50 36.80157190604024 36.80157190604024 0.00000000000000
6.60 37.93911426380983 37.93911426380983 0.00000000000000
6.70 39.09405043660281 39.09405043660281 0.00000000000000
6.80 40.26615616886233 40.26615616886233 0.00000000000000
6.90 41.45566685283192 41.45566685283192 0.00000000000000
7.00 42.66249663147566 42.66249663147566 0.00000000000000
7.10 43.88666245331251 43.88666245331251 0.00000000000000
7.20 45.12820449033659 45.12820449033659 0.00000000000000
7.30 46.38708737820975 46.38708737820975 0.00000000000000
7.40 47.66342842284872 47.66342842284872 0.00000000000000
7.50 48.95688283353821 48.95688283353821 0.00000000000000
7.60 50.26795486408484 50.26795486408484 0.00000000000000
7.70 51.59625479263905 51.59625479263905 0.00000000000000
7.80 52.94191634261832 52.94191634261832 0.00000000000000
7.90 54.30496353650623 54.30496353650623 0.00000000000000
8.00 55.68543689958096 55.68543689958096 0.00000000000000
8.10 57.08328422434456 57.08328422434456 0.00000000000000
8.20 58.49839596031032 58.49839596031032 0.00000000000000
8.30 59.93095063517026 59.93095063517026 0.00000000000000
8.40 61.38084339906474 61.38084339906474 0.00000000000000
8.50 62.84851280625222 62.84851280625222 0.00000000000000
8.60 64.33333254680581 64.33333254680581 0.00000000000000
8.70 65.83566521997474 65.83566521997474 0.00000000000000
8.80 67.35544999819953 67.35544999819953 0.00000000000000
8.90 68.89250544660210 68.89250544660210 0.00000000000000
9.00 70.44730795652467 70.44730795652467 0.00000000000000
9.10 72.01960429580549 72.01960429580549 0.00000000000000
9.20 73.60907265591391 73.60907265591391 0.00000000000000
9.30 75.21604830525627 75.21604830525627 0.00000000000000
9.40 76.84068427810405 76.84068427810405 0.00000000000000
9.50 78.48275469543287 78.48275469543287 0.00000000000000
9.60 80.14235472819182 80.14235472819182 0.00000000000000
9.70 81.81918716341541 81.81918716341541 0.00000000000000
9.80 83.51380370025690 83.51380370025690 0.00000000000000
9.90 85.22592532253482 85.22592532253482 0.00000000000000
10.00 86.95530835840377 86.95530835840377 0.00000000000000


==> SOM_data/cC500_rel.txt <==
1.00 -4.6499611615787231 -28.7981788260172 23.5283357911113 -0.706832155214748 -28.1357455380381 22.8772166450398 -0.739157025615381 0.205766615156372
1.10 -4.7761615302025202 -27.9451948181864 22.8384725541409 -0.647155345415038 -27.3779927192268 22.2849707371794 -0.673541328866269 0.158308443774569
1.20 -4.8697639082705804 -27.2366677690445 22.2838636384860 -0.596668614359245 -26.7351093635999 21.7962429517391 -0.619442106986500 0.111277094412179
1.30 -4.9388945714203913 -26.6267074352601 21.8162776402279 -0.553553850354676 -26.1721062426813 21.3758897192222 -0.574493550120731 6.811275180500781E-002
1.40 -4.9895369544558141 -26.0917739755938 21.4101856976114 -0.516679926154334 -25.6739055024903 21.0068182266121 -0.536030948357873 3.112334975224295E-002
1.50 -5.0260077461380934 -25.6225779014955 21.0545791692601 -0.485153602623563 -25.2332109928414 20.6785049875575 -0.502688201326987 -1.706542354779819E-005
1.60 -5.0516654892185056 -25.2208343225478 20.7474613533541 -0.458398161807327 -24.8548418487023 20.3990299507946 -0.473717138640007 -2.557973207058296E-002
1.70 -5.0691768662200616 -24.8624125814441 20.4722958157639 -0.435345613018344 -24.5182971636177 20.1432177344133 -0.449568473921411 -4.594732975080758E-002
1.80 -5.0803505001026048 -24.5620695607646 20.2389573794764 -0.415941623281662 -24.2301455054557 19.9239392168299 -0.428737499203292 -6.254659671412946E-002
1.90 -5.0868065236824664 -24.3075574228546 20.0389081952170 -0.399524558795027 -23.9850807206773 19.7322895025538 -0.411352957330872 -7.585143018970614E-002
2.00 -5.0897387639611793 -24.0945598976086 19.8693985906457 -0.385709433598352 -23.7774613502291 19.5667557905902 -0.396846027192850 -8.643239876033204E-002
2.10 -5.0900654295188996 -23.9190837596999 19.7280101777535 -0.374174828292816 -23.6044204290066 19.4260940874081 -0.384926028935447 -9.489349514612981E-002
2.20 -5.0885398584292432 -23.7772117479582 19.6120287506554 -0.364644357283794 -23.4626904243186 19.3089334251559 -0.375086594744935 -0.101665620699575
2.30 -5.0857334397363969 -23.6646645357836 19.5185497261409 -0.356862255365348 -23.3487061940497 19.2130017551109 -0.367046440168893 -0.107143852681975
2.40 -5.0820859719651370 -23.5774433731276 19.4447745045010 -0.350597217977098 -23.2589318653940 19.1359049112956 -0.360564010410026 -0.111572973319217
2.50 -5.0779370693500452 -23.5123241650757 19.3884499830815 -0.345680471108936 -23.1905054694212 19.0756445672466 -0.355456702767281 -0.115203521262581
2.60 -5.0735500033404337 -23.4663186163073 19.3474371630738 -0.341955202708650 -23.1405496537316 19.0302117701921 -0.351570043366185 -0.118218962302532
2.70 -5.0691290975568783 -23.4368448076045 19.3198958928231 -0.339304495241370 -23.1068364095651 18.9978811396589 -0.348661473123305 -0.120772829758965
2.80 -5.0648307856383141 -23.4219474725613 19.3042952784169 -0.337607856111552 -23.0858826207358 18.9763357062217 -0.346796952336725 -0.123005150437374
2.90 -5.0607757665732818 -23.4197872887201 19.2993012934759 -0.336782634809746 -23.0781563521263 18.9657429470661 -0.345832255546321 -0.125015621848476
3.00 -5.0570568437192236 -23.4287995394939 19.3037291131780 -0.336746159065640 -23.0820521436486 18.9649085856832 -0.345665768399991 -0.126886413580136
3.10 -5.0537408104219601 -23.4471905021710 19.3161849629836 -0.337409926746983 -23.0954520201222 18.9723396252660 -0.346210718988282 -0.128679369155782
3.20 -5.0508741992045936 -23.4734477685779 19.3354649257085 -0.338682722820202 -23.1169912842747 18.9869909172837 -0.347380835033915 -0.130418060901229
3.30 -5.0484762289543577 -23.5057458746935 19.3601115033236 -0.340455187692594 -23.1458918469520 19.0082979714366 -0.349069828222857 -0.132151360040488
3.40 -5.0465476481944007 -23.5416548808209 19.3881540795903 -0.342571053840257 -23.1800127415972 19.0344570235070 -0.351109835839051 -0.133871897684646
3.50 -5.0450669778039909 -23.5789203904224 19.4176755044103 -0.344859522121166 -23.2219221724554 19.0679300659058 -0.353351823378349 -0.135549322073687
3.60 -5.0439915664231663 -23.6153269809206 19.4468237774031 -0.347158415851612 -23.2720443826036 19.1091084538745 -0.355608900664744 -0.137153716249404
3.70 -5.0432656497384416 -23.6484655717934 19.4736418495018 -0.349324751445835 -23.3148887572083 19.1448649096563 -0.357745028309735 -0.138639563643967
3.80 -5.0428263289455248 -23.6771338654890 19.4970699155420 -0.351266860640169 -23.3468573056594 19.1716873117342 -0.359678069338367 -0.139976814160669
3.90 -5.0426113881829444 -23.7012369299434 19.5168817983239 -0.352945583616695 -23.3733123147430 19.1938298155154 -0.361346091553817 -0.141178844327617
4.00 -5.0425629516331574 -23.7208557075789 19.5331166119704 -0.354341946931313 -23.3944022950696 19.2119689262617 -0.362742378611454 -0.142200757492876
4.10 -5.0426339523717356 -23.7364735667616 19.5461048254051 -0.355480380115205 -23.4119748117917 19.2268894961964 -0.363874855474825 -0.143071422929062
4.20 -5.0427856127451971 -23.7487136160330 19.5563390599950 -0.356403361131603 -23.4255341021651 19.2386772433136 -0.364804003727107 -0.143807672086273
4.30 -5.0429922590382752 -23.7584486367498 19.5645718958994 -0.357175791556601 -23.4367022551534 19.2482908983183 -0.365465551793489 -0.144429422568185
4.40 -5.0432321627864471 -23.7655721138899 19.5709014744231 -0.357811417771242 -23.4457686823811 19.2559302494617 -0.365415667747508 -0.144930237950786
4.50 -5.0434888516758196 -23.7711165270323 19.5759366838969 -0.358333799045137 -23.4534084464735 19.2623724005469 -0.365254540402756 -0.145353089881205
4.60 -5.0437531123936683 -23.7757670651972 19.5799733410945 -0.358757513230755 -23.4588868271589 19.2672694528532 -0.365502496617264 -0.145722946687703
4.70 -5.0440192789327263 -23.7796695010887 19.5832900799090 -0.359113744852900 -23.4640190815444 19.2719114295925 -0.365847831271578 -0.146038523292095
4.80 -5.0442818187278000 -23.7829023622563 19.5859870183490 -0.359413608381350 -23.4682867442349 19.2759090365867 -0.366212935931608 -0.146311187072826
4.90 -5.0445377402632703 -23.7856036605625 19.5882379142845 -0.359671262940319 -23.4730626483065 19.2801171566831 -0.366523523368213 -0.146540183757253
5.00 -5.0447858565455137 -23.7879929084554 19.5901996457796 -0.359898515308556 -23.4790651869305 19.2851528795476 -0.366813108758199 -0.146734841894165
5.10 -5.0450259655031138 -23.7899711646595 19.5918295298546 -0.360105450138645 -23.4731886673239 19.2818847808183 -0.367084061055456 -0.146903831212642
5.20 -5.0452570884895973 -23.7918823019222 19.5933811988482 -0.360290242952360 -23.4785460156865 19.2867990878766 -0.367316501030813 -0.147046158166773
5.30 -5.0454792498284071 -23.7935580885337 19.5947482506351 -0.360459071338997 -23.4834099483797 19.2912519727892 -0.367507611606137 -0.147173922366181
5.40 -5.0456927350825769 -23.7949898943522 19.5959246886181 -0.360613102632668 -23.4855832618165 19.2936532802121 -0.367675213835225 -0.147285855219141
5.50 -5.0458982976761906 -23.7963211540731 19.5970185217296 -0.360756078587547 -23.4857007465049 19.2946287828259 -0.367818571683421 -0.147376069586509
5.60 -5.0460957570199820 -23.7975816112855 19.5980447690247 -0.360886043464148 -23.4912342476432 19.2993678326277 -0.367942010427979 -0.147458303658404
5.70 -5.0462855392839563 -23.7987006911679 19.5989604172722 -0.361005287157563 -23.4955207426024 19.3032732803155 -0.368046045431228 -0.147529109129540
5.80 -5.0464680704199436 -23.7996740094462 19.5997655284488 -0.361114096437793 -23.4983105352619 19.3060013228546 -0.368132135424947 -0.147593039981759
5.90 -5.0466436298210038 -23.8005533602693 19.6004828849042 -0.361210266873513 -23.5005225382023 19.3083865544391 -0.368208621200061 -0.147648938158441
6.00 -5.0468122807064244 -23.8013419407929 19.6011259298906 -0.361297019315605 -23.5038639700824 19.3114374852877 -0.368276353953328 -0.147695596717568
6.10 -5.0469745587474932 -23.8020340284096 19.6016854794945 -0.361374544133396 -23.5055769037838 19.3134291925864 -0.368332672626571 -0.147744368963842
6.20 -5.0471304521957157 -23.8027066684198 19.6022184742833 -0.361441931215969 -23.5041008099857 19.3133154040520 -0.368388246901523 -0.147781300321352
6.30 -5.0472796727372273 -23.8032567474851 19.6026580306954 -0.361500372850206 -23.5059544062385 19.3149901537740 -0.368431780050705 -0.147815323685641
6.40 -5.0474224617870362 -23.8037079143368 19.6030181068224 -0.361549573826140 -23.5087759635046 19.3174171129288 -0.368467747919021 -0.147848069356100
6.50 -5.0475590520910520 -23.8041899184046 19.6033856532910 -0.361590105619985 -23.5149301269363 19.3229586124526 -0.368496548362439 -0.147875227390658
6.60 -5.0476894658859885 -23.8044640908341 19.6036064552912 -0.361622839124163 -23.5166246006412 19.3247816357036 -0.368515258430833 -0.147901239791068
6.70 -5.0478139160016804 -23.8046792480085 19.6037775748656 -0.361648561904505 -23.5190443603407 19.3270954743805 -0.368527918753646 -0.147925077702599
6.80 -5.0479324985732283 -23.8048300561878 19.6038976177220 -0.361667449632047 -23.5215364583253 19.3294606053744 -0.368533526005261 -0.147946237703616
6.90 -5.0480453257060134 -23.8048643278698 19.6039317733015 -0.361680415215772 -23.5219347549332 19.3300392803735 -0.368533629594269 -0.147966554524075
7.00 -5.0481525902753148 -23.8048777189797 19.6039434577587 -0.361687760176458 -23.5216119281919 19.3306285970756 -0.368528685479179 -0.147985056049558
7.10 -5.0482543142106149 -23.8048186928878 19.6039018289421 -0.361690239006315 -23.5223935407036 19.3314033961777 -0.368519688691652 -0.148001233521266
7.20 -5.0483508799360823 -23.8047746480061 19.6038579257095 -0.361688483511902 -23.5233687834695 19.3324103733326 -0.368510801973780 -0.148015951817222
7.30 -5.0484422080233706 -23.8046783607957 19.6037791061507 -0.361683129264486 -23.5234425363416 19.3328142141336 -0.368498971663885 -0.148030331164633
7.40 -5.0485284660003353 -23.8045698271253 19.6036875314567 -0.361674444069898 -23.5244185338972 19.3341058372993 -0.368484808445325 -0.148043903114631
7.50 -5.0486097436840831 -23.8043906957705 19.6035461615094 -0.361662396921840 -23.5249821445558 19.3347638554261 -0.368465165230390 -0.148057259244993
7.60 -5.0486862749035959 -23.8042263335282 19.6034117074102 -0.361648287243052 -23.5271439620181 19.3366724016851 -0.368444273536519 -0.148067968089566
7.70 -5.0487582180385120 -23.8040017881954 19.6032343244684 -0.361632213910147 -23.5273099857661 19.3370329156314 -0.368421426808510 -0.148079324203065
7.80 -5.0488257792613682 -23.8037675145026 19.6030485473298 -0.361614506631552 -23.5273836272031 19.3373847437104 -0.368396821623861 -0.148091484637459
7.90 -5.0488891632306752 -23.8035478102737 19.6028714855277 -0.361595765761081 -23.5280158980598 19.3382687755717 -0.368371716911908 -0.148101741481901
8.00 -5.0489485840644051 -23.8033507790770 19.6027085431022 -0.361576564898312 -23.5310020208847 19.3407468394176 -0.368345895106837 -0.148113203437363
8.10 -5.0490041320453765 -23.8031001219151 19.6025073738976 -0.361556663415986 -23.5308282602934 19.3408472045957 -0.368322467054926 -0.148123259863365
8.20 -5.0490561373465228 -23.8029122409841 19.6023457681843 -0.361536603866492 -23.5330680656168 19.3428170112240 -0.368301051452188 -0.148135185253777
8.30 -5.0491047113216068 -23.8026873562074 19.6021596222964 -0.361516174977428 -23.5326786042592 19.3428924286146 -0.368278506848608 -0.148147020948125
8.40 -5.0491499994333289 -23.8024984494036 19.6019999544717 -0.361495741775979 -23.5348302496639 19.3446934073534 -0.368252096846421 -0.148157283438085
8.50 -5.0491920906550947 -23.8022663710902 19.6018144521246 -0.361475427314985 -23.5344744178984 19.3447028551453 -0.368224342310232 -0.148165035853358
8.60 -5.0492312047059098 -23.8020293406286 19.6016274560304 -0.361455171011253 -23.5343542479858 19.3448062977485 -0.368194407845633 -0.148173315428152
8.70 -5.0492675400855296 -23.8018332199225 19.6014701923853 -0.361435219041848 -23.5360016905712 19.3463549511351 -0.368161468031868 -0.148181657897142
8.80 -5.0493012295711308 -23.8016028598971 19.6012912284057 -0.361415754527448 -23.5358147259887 19.3463787523282 -0.368131065132592 -0.148188528045392
8.90 -5.0493326610464218 -23.8014420208026 19.6011503800549 -0.361402422683541 -23.5363600494817 19.3470528098434 -0.368113846407482 -0.148198385333935
9.00 -5.0493616456161678 -23.8012475785323 19.6009921732201 -0.361383978289336 -23.5358236940606 19.3470116400308 -0.368092704075769 -0.148206501356741
9.10 -5.0493884340739381 -23.8011126633062 19.6008769709663 -0.361366137216358 -23.5390250188670 19.3496033492446 -0.368072142991202 -0.148213817801411
9.20 -5.0494131667075211 -23.8009304068412 19.6007298225418 -0.361349100881856 -23.5389493322163 19.3497850377188 -0.368052376898820 -0.148220581221645
9.30 -5.0494359980767776 -23.8007528185089 19.6005881174257 -0.361332608712874 -23.5389867130901 19.3499760923541 -0.368032272124922 -0.148227128454547
9.40 -5.0494570666432281 -23.8005843675130 19.6004534933659 -0.361317014526249 -23.5388546007237 19.3500618569548 -0.368012493975820 -0.148233492067428
9.50 -5.0494764899010560 -23.8004219012172 19.6003251501476 -0.361302166232407 -23.5388551943775 19.3501744649191 -0.367991535210498 -0.148239481434662
9.60 -5.0494944005557709 -23.8003127050980 19.6002338736758 -0.361288228010185 -23.5412042794095 19.3520818961657 -0.367969657975157 -0.148245562258726
9.70 -5.0495108780868652 -23.8001794745188 19.6001271571904 -0.361274965340280 -23.5413566702367 19.3524244294501 -0.367949294499815 -0.148251367460522
9.80 -5.0495260289411892 -23.8000423060903 19.6000199328521 -0.361262576164955 -23.5410907884704 19.3523668620141 -0.367926799247505 -0.148256762938720
9.90 -5.0495399574835558 -23.7999178411841 19.5999231830672 -0.361251022456311 -23.5410990708784 19.3525182057546 -0.367903203068427 -0.148262732441913
10.00 -5.0495527437735159 -23.7998045448750 19.5998344005593 -0.361240193468562 -23.5410822048813 19.3526583091548 -0.367881261327084 -0.148267947632869


==> SOM_data/cC500_summary.txt <==
1.00 -4.6499611615786289 3.990150523292298E-004 0.00018609085747 -7.96398158043431 -9.11648532947253 0 0 0
1.10 -4.7761615302029403 3.931810261129060E-004 0.00015554372024 -5.17085352646328 -6.00164752663312 0 0 0
1.20 -4.8697639082706088 3.879413505148383E-004 0.00013641791795 -3.76855143882807 -4.35027539712397 0 0 0
1.30 -4.9388945714203478 3.830818976378490E-004 0.00012464896244 -2.69866229887374 -3.02169826912409 0 0 0
1.40 -4.9895369544558754 3.783950031278934E-004 0.00011837802596 -2.03976055626208 -2.25834607834083 0 0 0
1.50 -5.0260077461382640 3.739942361120685E-004 0.00011511539232 -1.59771479510775 -1.76463955295425 0 0 0
1.60 -5.0516818908191627 3.699451320749042E-004 0.00011436258158 -1.43503842430334 -1.56412909941298 0 0 0
1.70 -5.0691768662201753 3.660672049677026E-004 0.00011405205399 -1.26272976165694 -1.42030054348665 0 0 0
1.80 -5.0803505001025773 3.626883130836265E-004 0.00011436763537 -1.15476254580845 -1.31889988285675 0 0 0
1.90 -5.0868065236824478 3.597091629346760E-004 0.00011500700357 -1.12428747920507 -1.30689887222279 0 0 0
2.00 -5.0897387639611793 3.571147859874025E-004 0.00011575881144 -1.12543632909371 -1.34530701832564 0 0 0
2.10 -5.0900654295187762 3.549164560335754E-004 0.00011668644967 -1.15819099863980 -1.38831010030327 0 0 0
2.20 -5.0885398584292529 3.530835710036397E-004 0.00011777837131 -1.22459962859852 -1.51972529608943 0 0 0
2.30 -5.0857334397362894 3.515990254176013E-004 0.00011913299073 -1.34491135334968 -1.64153781238282 0 0 0
2.40 -5.0820859719652791 3.504298415980980E-004 0.00012068684063 -1.53919827188906 -1.89239895739216 0 0 0
2.50 -5.0779370693500807 3.495551703234032E-004 0.00012258601776 -1.84323396988153 -2.19359559126760 0 0 0
2.60 -5.0735500033406007 3.489487039970219E-004 0.00012492660625 -2.30784836381966 -2.69037594555605 0 0 0
2.70 -5.0691290975570915 3.485892109630419E-004 0.00012780961561 -3.00252383143271 -3.43646967029110 0 0 0
2.80 -5.0648307856382679 3.484630822657924E-004 0.00013137798853 -4.02500308753050 -4.50638296228858 0 0 0
2.90 -5.0607757665731956 3.485535628651774E-004 0.00013564286802 -5.48238889834233 -6.02364249109266 0 0 0
3.00 -5.0570568437192689 3.488445125735073E-004 0.00014062770649 -7.47984450156939 -8.13298286036573 0 0 0
3.10 -5.0537408104221893 3.493157729658827E-004 0.00014603162461 -10.0197618134264 -10.80944091369943 0 0 0
3.20 -5.0508741992046273 3.499411375731592E-004 0.00015135652830 -12.9371912094982 -13.87987397282987 0 0 0
3.30 -5.0484762289544571 3.506953434695505E-004 0.00015579772396 -15.8321015081569 -16.97861458225684 0 0 0
3.40 -5.0465476481944105 3.515334573188380E-004 0.00015840459175 -18.0740064177061 -19.41171064322459 0 0 0
3.50 -5.0450669778040806 3.524027697141770E-004 0.00015858044474 -19.1021732352342 -20.58241860729229 0 0 0
3.60 -5.0439915664231050 3.532578500000137E-004 0.00015626170182 -18.6327712831001 -20.20583155887635 0 0 0
3.70 -5.0432656497384700 3.540483845658572E-004 0.00015206370414 -16.8783606773652 -18.45747212500975 0 0 0
3.80 -5.0428263289455018 3.547462156868082E-004 0.00014692795600 -14.3555468743338 -15.83620446793794 0 0 0
3.90 -5.0426113881830288 3.553418633359743E-004 0.00014152753452 -11.4884823640910 -12.87211100671601 0 0 0
4.00 -5.0425629516331085 3.558295975581099E-004 0.00013666384350 -8.84398745285833 -10.09962962202187 0 0 0
4.10 -5.0426339523717312 3.562228410432337E-004 0.00013267431161 -6.69860619095935 -7.80237482257904 0 0 0
4.20 -5.0427856127452735 3.565363390223626E-004 0.00012968045682 -5.14728556402584 -6.09588614063995 0 0 0
4.30 -5.0429922590382610 3.567908366291026E-004 0.00012777651430 -4.27203792903629 -5.05322729461199 0 0 0
4.40 -5.0432321627864400 3.569901828181168E-004 0.00012614043447 -3.50095126891994 -4.18448187258898 0 0 0
4.50 -5.0434888516758090 3.571500954998040E-004 0.00012487646960 -2.92956637547697 -3.53095115764333 0 0 0
4.60 -5.0437531123937109 3.572795544444793E-004 0.00012392486581 -2.52689284856726 -3.08373537596361 0 0 0
4.70 -5.0440192789327760 3.573859658596369E-004 0.00012322607813 -2.25853059055868 -2.76355258408324 0 0 0
4.80 -5.0442818187277609 3.574734058850200E-004 0.00012267652151 -2.06402303985000 -2.54969216116864 0 0 0
4.90 -5.0445377402632463 3.575461592126684E-004 0.00012223930503 -1.91845939718397 -2.36590615686646 0 0 0
5.00 -5.0447858565455652 3.576082631503870E-004 0.00012188720347 -1.81130717819927 -2.25454942942151 0 0 0
5.10 -5.0450259655031733 3.576629778075920E-004 0.00012159970587 -1.73385578728821 -2.16666665957761 0 0 0
5.20 -5.0452570884896080 3.577108805867920E-004 0.00012136636600 -1.67874746814423 -2.10146461034309 0 0 0
5.30 -5.0454792498284453 3.577547999481528E-004 0.00012117146429 -1.64073445183411 -2.06031918053122 0 0 0
5.40 -5.0456927350825929 3.577939760107204E-004 0.00012100124976 -1.61322212522665 -2.01483269615720 0 0 0
5.50 -5.0458982976761542 3.578277990024532E-004 0.00012084709001 -1.58839411343486 -1.98989448172371 0 0 0
5.60 -5.0460957570199705 3.578599078567227E-004 0.00012070774622 -1.56877684506716 -1.96385627247742 0 0 0
5.70 -5.0462855392840371 3.578878834947986E-004 0.00012057958151 -1.55149612113023 -1.94543478951385 0 0 0
5.80 -5.0464680704198965 3.579134590587094E-004 0.00012045983860 -1.53613886471612 -1.92403719287598 0 0 0
5.90 -5.0466436298210215 3.579346049352041E-004 0.00012034670519 -1.52148733230614 -1.90724869526068 0 0 0
6.00 -5.0468122807063454 3.579525519508655E-004 0.00012024165878 -1.50796983115499 -1.88904966377893 0 0 0
6.10 -5.0469745587474693 3.579682801179746E-004 0.00012012888457 -1.48383427341914 -1.86163256430170 0 0 0
6.20 -5.0471304521957165 3.579817211791480E-004 0.00012003525948 -1.47072097293081 -1.85534046669587 0 0 0
6.30 -5.0472796727372025 3.579926810127808E-004 0.00011994955728 -1.45879584913609 -1.82331595055524 0 0 0
6.40 -5.0474224617869989 3.580016168752365E-004 0.00011986980414 -1.44741046987261 -1.82386343569885 0 0 0
6.50 -5.0475590520911489 3.580079438725954E-004 0.00011979534249 -1.43608815304616 -1.79997930663923 0 0 0
6.60 -5.0476894658859690 3.580123761202348E-004 0.00011972546661 -1.42527404152458 -1.78358117310504 0 0 0
6.70 -5.0478139160016564 3.580145324340304E-004 0.00011966005902 -1.41493996381554 -1.78155805080953 0 0 0
6.80 -5.0479324985732701 3.580149184329376E-004 0.00011960357589 -1.40585751749088 -1.75498613179274 0 0 0
6.90 -5.0480453257060027 3.580136745912425E-004 0.00011955198113 -1.39764389697265 -1.71410038543811 0 0 0
7.00 -5.0481525902752864 3.580106563183900E-004 0.00011950593586 -1.39056054847958 -1.74083771284510 0 0 0
7.10 -5.0482543142106753 3.580063477598635E-004 0.00011946471999 -1.38463144777516 -1.69628974969049 0 0 0
7.20 -5.0483508799360086 3.580004759830427E-004 0.00011942782835 -1.37967225277683 -1.68451448963081 0 0 0
7.30 -5.0484422080233866 3.579940170659861E-004 0.00011939580543 -1.37638308705450 -1.71058461351955 0 0 0
7.40 -5.0485284660002714 3.579863656973446E-004 0.00011936742842 -1.37381432430202 -1.71159183879762 0 0 0
7.50 -5.0486097436840582 3.579782190588176E-004 0.00011934230298 -1.37133615700293 -1.67946115856338 0 0 0
7.60 -5.0486862749036341 3.579686455512761E-004 0.00011931994768 -1.37001776277422 -1.67735755321944 0 0 0
7.70 -5.0487582180385155 3.579590487281110E-004 0.00011930109375 -1.36897746278997 -1.67215412373660 0 0 0
7.80 -5.0488257792613327 3.579492923655119E-004 0.00011928521864 -1.36882438870132 -1.69923783219538 0 0 0
7.90 -5.0488891632306538 3.579389425618044E-004 0.00011927232217 -1.36906625003988 -1.70889500627690 0 0 0
8.00 -5.0489485840643562 3.579285409940915E-004 0.00011926144964 -1.36888512670067 -1.68205919838287 0 0 0
8.10 -5.0490041320453578 3.579180010817423E-004 0.00011925233763 -1.36931213400552 -1.68182674836956 0 0 0
8.20 -5.0490561373465495 3.579077356994078E-004 0.00011924539146 -1.37030133798953 -1.69972045349908 0 0 0
8.30 -5.0491047113217107 3.578976701281018E-004 0.00011923955577 -1.37192203097379 -1.69158944720820 0 0 0
8.40 -5.0491499994332152 3.578873123438964E-004 0.00011923552896 -1.37383452327928 -1.69942584073520 0 0 0
8.50 -5.0491920906550094 3.578768734080577E-004 0.00011923188343 -1.37595878665561 -1.73038402028199 0 0 0
8.60 -5.0492312047058814 3.578668920723384E-004 0.00011922960840 -1.37789382022773 -1.70611262715660 0 0 0
8.70 -5.0492675400854852 3.578576194362946E-004 0.00011922759188 -1.38007785683745 -1.74309124871808 0 0 0
8.80 -5.0493012295711326 3.578480551835711E-004 0.00011922646058 -1.38138498978711 -1.74462883135083 0 0 0
8.90 -5.0493326610464786 3.578391168519986E-004 0.00011922747973 -1.38218779197356 -1.72683958429247 0 0 0
9.00 -5.0493616456161012 3.578303755547318E-004 0.00011922715481 -1.38336179437491 -1.76424165152399 0 0 0
9.10 -5.0493884340739434 3.578219572052288E-004 0.00011922696793 -1.38387384303566 -1.72574152979135 0 0 0
9.20 -5.0494131667076037 3.578139209385594E-004 0.00011922766250 -1.38431938404359 -1.76318191690970 0 0 0
9.30 -5.0494359980769161 3.578061346975187E-004 0.00011922886659 -1.38501572271899 -1.76822230519255 0 0 0
9.40 -5.0494570666431651 3.577985059346265E-004 0.00011922985869 -1.38499198372255 -1.75506634434153 0 0 0
9.50 -5.0494764899011031 3.577914521707427E-004 0.00011923080086 -1.38487373894451 -1.77030603993860 0 0 0
9.60 -5.0494944005558002 3.577847002080056E-004 0.00011923195439 -1.38471568231713 -1.78416891608927 0 0 0
9.70 -5.0495108780869469 3.577784168664512E-004 0.00011923348733 -1.38377868226575 -1.78891934060811 0 0 0
9.80 -5.0495260289411217 3.577720845132242E-004 0.00011923470249 -1.38336034015546 -1.76584092880558 0 0 0
9.90 -5.0495399574835540 3.577664117348451E-004 0.00011923544470 -1.38349654922847 -1.79866586942881 0 0 0
10.00 -5.0495527437735852 3.577610220577540E-004 0.00011923674535 -1.38442242565051 -1.76127396184376 0 0 0


==> SOM_data/ion-core_BL.txt <==
0.05	5.149447534
0.10	4.911556897
0.15	4.767349133
0.20	4.6705499845
0.25	4.602097524
0.30	4.552159801
0.35	4.514985049
0.40	4.486933044
0.45	4.465570873
0.50	4.449206735
0.55	4.436627465
0.60	4.426942274
0.65	4.419484842
0.70	4.413749304
0.75	4.409347065
0.80	4.405976826
0.85	4.403403296
0.90	4.401441758
0.95	4.399946682
1.00	4.398803190
1.05	4.397920579
1.10	4.397227327
1.15	4.396667222
1.20	4.396196325
1.25	4.395780564
1.30	4.395393816
1.35	4.395016371
1.40	4.394633688
1.45	4.394235386
1.50	4.393814425
1.55	4.393366432
1.60	4.392889150
1.65	4.392381985
1.70	4.391845628
1.75	4.391281753
1.80	4.390692758
1.85	4.390081555
1.90	4.389451402
1.95	4.388805759
2.00	4.3881481755
2.05	4.387482196
2.10	4.386811291
2.15	4.386138792
2.20	4.385467856
2.25	4.384801426
2.30	4.384142209
2.35	4.383492666
2.40	4.382854998
2.45	4.382231148
2.50	4.381622800
2.55	4.381031389
2.60	4.380458108
2.65	4.379903920
2.70	4.379369575
2.75	4.378855621
2.80	4.378362421
2.85	4.377890172
2.90	4.377438919
2.95	4.377008572
3.00	4.376598923
3.05	4.376209659
3.10	4.375840379
3.15	4.375490606
3.20	4.375159803
3.25	4.374847380
3.30	4.374552708
3.35	4.374275127
3.40	4.374013960
3.45	4.373768511
3.50	4.373538081
3.55	4.373321969
3.60	4.373119480
3.65	4.372929926
3.70	4.372752634
3.75	4.372586946
3.80	4.372432220
3.85	4.372287838
3.90	4.372153201
3.95	4.372027733
4.00	4.371910883
4.05	4.371802124
4.10	4.371700952
4.15	4.371606887
4.20	4.371519476
4.25	4.371438285
4.30	4.371362907
4.35	4.371292957
4.40	4.371228069
4.45	4.371167901
4.50	4.371112130
4.55	4.371060453
4.60	4.371012586
4.65	4.370968261
4.70	4.370927229
4.75	4.370889256
4.80	4.370854124
4.85	4.370821627
4.90	4.370791575
4.95	4.370763791
5.00	4.370738109
5.05	4.370714374
5.10	4.370692442
5.15	4.370672181
5.20	4.370653466
5.25	4.370636180
5.30	4.370620218
5.35	4.370605479
5.40	4.370591871
5.45	4.370579309
5.50	4.370567713
5.55	4.370557009
5.60	4.370547129
5.65	4.370538011
5.70	4.370529595
5.75	4.370521827
5.80	4.370514659
5.85	4.370508042
5.90	4.370501935
5.95	4.370496298
6.00	4.370491095
6.05	4.370486292
6.10	4.370481857
6.15	4.370477762
6.20	4.370473981
6.25	4.370470488
6.30	4.370467262
6.35	4.370464281
6.40	4.370461527
6.45	4.370458981
6.50	4.370456627
6.55	4.370454451
6.60	4.370452437
6.65	4.370450574
6.70	4.370448850
6.75	4.370447254
6.80	4.370445775
6.85	4.370444405
6.90	4.370443135
6.95	4.370441958
7.00	4.370440865

7.10	4.37042
7.20	4.37042
7.30	4.37042
7.40	4.37042
7.50	4.37042
7.60	4.37042
7.70	4.37042
7.80	4.37042
7.90	4.37042
8.00	4.37042
8.10	4.37042
8.20	4.37042
8.30	4.37042
8.40	4.37042
8.50	4.37042
8.60	4.37042
8.70	4.37042
8.80	4.37042
8.90	4.37042
9.00	4.37042
9.10	4.37042
9.20	4.37042
9.30	4.37042
9.40	4.37042
9.50	4.37042
9.60	4.37042
9.70	4.37042
9.80	4.37042
9.90	4.37042
10.00	4.37042


==> SOM_data/lQEDcoup_300_1500_bBx0_cm1.txt <==
1.00 -5.0952558835450491E-010 0.0000000000000000 -5.0952558835450491E-010 0.0000000000000000 3.5348974945430902E-019 -1.6463606247625511E-010
1.10 -1.4539244366698860E-010 0.0000000000000000 -1.4539244366698860E-010 0.0000000000000000 2.2368481287043808E-018 -1.7498974003414365E-010
1.20 1.1563107110821476E-010 0.0000000000000000 1.1563107110821476E-010 0.0000000000000000 -2.8543927377560060E-018 -1.8299609218992225E-010
1.30 3.0780873754887997E-010 0.0000000000000000 3.0780873754887997E-010 0.0000000000000000 1.2195380616134559E-019 -1.8912758797202318E-010
1.40 4.5199840354092445E-010 0.0000000000000000 4.5199840354092445E-010 0.0000000000000000 -9.6014225294810549E-022 -1.9370314121333891E-010
1.50 5.6345218814520980E-010 0.0000000000000000 5.6345218814520980E-010 0.0000000000000000 2.8393452624480893E-019 -1.9714320449694195E-010
1.60 6.5107031959274350E-010 0.0000000000000000 6.5107031959274350E-010 0.0000000000000000 2.6704546661498927E-019 -1.9989514199615801E-010
1.70 7.2178724663385860E-010 0.0000000000000000 7.2178724663385860E-010 0.0000000000000000 -5.0144609662990359E-019 -2.0227105366121253E-010
1.80 7.8007015054324531E-010 0.0000000000000000 7.8007015054324531E-010 0.0000000000000000 -1.2429120164598833E-018 -2.0453168526094392E-010
1.90 8.2941280284781700E-010 0.0000000000000000 8.2941280284781700E-010 0.0000000000000000 9.0958525431748969E-019 -2.0694277616589387E-010
2.00 8.7258149162737169E-010 0.0000000000000000 8.7258149162737169E-010 0.0000000000000000 7.0589343636011127E-019 -2.0967903406578592E-010
2.10 9.1126761506160895E-010 0.0000000000000000 9.1126761506160895E-010 0.0000000000000000 3.8714194841821384E-019 -2.1287200620971985E-010
2.20 9.4694645343167006E-010 0.0000000000000000 9.4694645343167006E-010 0.0000000000000000 -8.9127959136370763E-019 -2.1663022991059201E-010
2.30 9.8059195594282826E-010 0.0000000000000000 9.8059195594282826E-010 0.0000000000000000 -2.7463216441699974E-019 -2.2101546572138637E-010
2.40 1.0127471263074811E-009 0.0000000000000000 1.0127471263074811E-009 0.0000000000000000 -1.2226860690002239E-019 -2.2601650373837839E-010
2.50 1.0435875040858273E-009 0.0000000000000000 1.0435875040858273E-009 0.0000000000000000 -4.7171316686240569E-019 -2.3150286262314957E-010
2.60 1.0728446576179993E-009 0.0000000000000000 1.0728446576179993E-009 0.0000000000000000 9.1438596558221385E-019 -2.3721834249700534E-010
2.70 1.0999193537519819E-009 0.0000000000000000 1.0999193537519819E-009 0.0000000000000000 -5.5500944231479717E-019 -2.4277051562169520E-010
2.80 1.1237236472453556E-009 0.0000000000000000 1.1237236472453556E-009 0.0000000000000000 -3.5199444594559575E-019 -2.4758875515949646E-010
2.90 1.1428910880638192E-009 0.0000000000000000 1.1428910880638192E-009 0.0000000000000000 -9.5260277525691073E-019 -2.5095219031030841E-010
3.00 1.1559086786853849E-009 0.0000000000000000 1.1559086786853849E-009 0.0000000000000000 4.2649204075220390E-019 -2.5208519783319896E-010
3.10 1.1613834652397078E-009 0.0000000000000000 1.1613834652397078E-009 0.0000000000000000 4.1388427116840846E-019 -2.5029071556590192E-010
3.20 1.1584036993116410E-009 0.0000000000000000 1.1584036993116410E-009 0.0000000000000000 3.7303887532579681E-021 -2.4513583375059704E-010
3.30 1.1467240366578472E-009 0.0000000000000000 1.1467240366578472E-009 0.0000000000000000 3.8862151189000652E-019 -2.3650655714519748E-010
3.40 1.1267369131893730E-009 0.0000000000000000 1.1267369131893730E-009 0.0000000000000000 3.4895661881737663E-020 -2.2466822841141120E-010
3.50 1.0994333543733176E-009 0.0000000000000000 1.0994333543733176E-009 0.0000000000000000 2.9488959195058660E-019 -2.1020309508358597E-010
3.60 1.0660121647570485E-009 0.0000000000000000 1.0660121647570485E-009 0.0000000000000000 -2.1894391374603928E-020 -1.9381898165918251E-010
3.70 1.0277800095245120E-009 0.0000000000000000 1.0277800095245120E-009 0.0000000000000000 1.4412679618967445E-018 -1.7625293283751913E-010
3.80 9.8609422887574355E-010 0.0000000000000000 9.8609422887574355E-010 0.0000000000000000 2.5319423411349350E-019 -1.5819493616741159E-010
3.90 9.4200935253721930E-010 0.0000000000000000 9.4200935253721930E-010 0.0000000000000000 -9.2110696135292628E-020 -1.4019869904042623E-010
4.00 8.9646705793711665E-010 0.0000000000000000 8.9646705793711665E-010 0.0000000000000000 -5.8998380438128878E-019 -1.2270808176896091E-010
4.10 8.5022455758466615E-010 0.0000000000000000 8.5022455758466615E-010 0.0000000000000000 -7.5945678204510346E-019 -1.0603454001365826E-010
4.20 8.0385016691943299E-010 0.0000000000000000 8.0385016691943299E-010 0.0000000000000000 -6.8053623686013648E-019 -9.0381666997161544E-011
4.30 7.5780841736590691E-010 0.0000000000000000 7.5780841736590691E-010 0.0000000000000000 -9.6911407400035274E-020 -7.5899259468391005E-011
4.40 7.1241668635141948E-010 0.0000000000000000 7.1241668635141948E-010 0.0000000000000000 5.5449002109612189E-019 -6.2664452664539047E-011
4.50 6.6801604134221725E-010 0.0000000000000000 6.6801604134221725E-010 0.0000000000000000 -4.8976698922508854E-019 -5.0713189085768210E-011
4.60 6.2485129471959120E-010 0.0000000000000000 6.2485129471959120E-010 0.0000000000000000 1.7794111753408075E-019 -4.0050446384250668E-011
4.70 5.8313850756461184E-010 0.0000000000000000 5.8313850756461184E-010 0.0000000000000000 1.1941808621135057E-018 -3.0636984457930264E-011
4.80 5.4295328920107799E-010 0.0000000000000000 5.4295328920107799E-010 0.0000000000000000 -7.2238899506649710E-019 -2.2426124509027671E-011
4.90 5.0447063757615191E-010 0.0000000000000000 5.0447063757615191E-010 0.0000000000000000 -3.3526908269990306E-018 -1.5348931824931186E-011
5.00 4.6776384068680619E-010 0.0000000000000000 4.6776384068680619E-010 0.0000000000000000 -2.0445048773761152E-018 -9.3255773731590954E-012
5.10 4.3288619365952305E-010 0.0000000000000000 4.3288619365952305E-010 0.0000000000000000 1.1528632651628396E-018 -4.2661721779520006E-012
5.20 3.9989583356760482E-010 0.0000000000000000 3.9989583356760482E-010 0.0000000000000000 -5.4071748877921674E-019 -8.1593176666731043E-014
5.30 3.6880428578531511E-010 0.0000000000000000 3.6880428578531511E-010 0.0000000000000000 -7.5394776911833647E-020 3.3188169810220244E-012
5.40 3.3958993779870137E-010 0.0000000000000000 3.3958993779870137E-010 0.0000000000000000 3.7593504212150952E-019 6.0251255083259845E-012
5.50 3.1222309188120878E-010 0.0000000000000000 3.1222309188120878E-010 0.0000000000000000 -1.5313481932675801E-019 8.1299378657042339E-012
5.60 2.8665734722880299E-010 0.0000000000000000 2.8665734722880299E-010 0.0000000000000000 4.7002898291049743E-019 9.7130404752626778E-012
5.70 2.6284108551129736E-010 0.0000000000000000 2.6284108551129736E-010 0.0000000000000000 -1.4351765676034473E-018 1.0852930196213695E-011
5.80 2.4069266183769318E-010 0.0000000000000000 2.4069266183769318E-010 0.0000000000000000 -6.3862051850599489E-019 1.1616465633538745E-011
5.90 2.2015093121968372E-010 0.0000000000000000 2.2015093121968372E-010 0.0000000000000000 -4.9977765271489127E-019 1.2064782790884072E-011
6.00 2.0113920957460333E-010 0.0000000000000000 2.0113920957460333E-010 0.0000000000000000 -1.0284854933137880E-018 1.2256349789850001E-011
6.10 1.8358498524499071E-010 0.0000000000000000 1.8358498524499071E-010 0.0000000000000000 -1.7895477591259749E-018 1.2239576032271174E-011
6.20 1.6739412003913095E-010 0.0000000000000000 1.6739412003913095E-010 0.0000000000000000 7.0793964116151356E-019 1.2055873145872575E-011
6.30 1.5249624123192571E-010 0.0000000000000000 1.5249624123192571E-010 0.0000000000000000 -1.0234801615688990E-018 1.1744193711552847E-011
6.40 1.3879891300222296E-010 0.0000000000000000 1.3879891300222296E-010 0.0000000000000000 7.8602596438899904E-019 1.1334679765933078E-011
6.50 1.2622863616558114E-010 0.0000000000000000 1.2622863616558114E-010 0.0000000000000000 6.5692618145982626E-019 1.0853164507202347E-011
6.60 1.1470068622487548E-010 0.0000000000000000 1.1470068622487548E-010 0.0000000000000000 -1.3827307645407537E-018 1.0322255324898178E-011
6.70 1.0413478320834814E-010 0.0000000000000000 1.0413478320834814E-010 0.0000000000000000 8.8131614798483923E-019 9.7608474341209338E-012
6.80 9.4475872257379899E-011 0.0000000000000000 9.4475872257379899E-011 0.0000000000000000 2.2064383773486812E-019 9.1807141694558061E-012
6.90 8.5644367024422425E-011 0.0000000000000000 8.5644367024422425E-011 0.0000000000000000 7.9959387622559140E-019 8.5979320951469894E-012
7.00 7.7588947461974562E-011 0.0000000000000000 7.7588947461974562E-011 0.0000000000000000 -1.5990303520819522E-019 8.0190929585479649E-012
7.10 7.0238211599030747E-011 0.0000000000000000 7.0238211599030747E-011 0.0000000000000000 -7.5681245584017642E-019 7.4524340798060303E-012
7.20 6.3539356389749550E-011 0.0000000000000000 6.3539356389749550E-011 0.0000000000000000 -7.9660326920826347E-020 6.9040945135088078E-012
7.30 5.7435605996078409E-011 0.0000000000000000 5.7435605996078409E-011 0.0000000000000000 4.4249965831360772E-019 6.3766895503120201E-012
7.40 5.1879923875670890E-011 0.0000000000000000 5.1879923875670890E-011 0.0000000000000000 -2.5420317048099323E-018 5.8735272102820056E-012
7.50 4.6831708818282642E-011 0.0000000000000000 4.6831708818282642E-011 0.0000000000000000 2.9970604325218204E-019 5.3954152779206384E-012
7.60 4.2243171801160874E-011 0.0000000000000000 4.2243171801160874E-011 0.0000000000000000 -5.5578070412459632E-019 4.9444834544876870E-012
7.70 3.8075407163229545E-011 0.0000000000000000 3.8075407163229545E-011 0.0000000000000000 -1.5194329853088822E-018 4.5224710378799986E-012
7.80 3.4294370687101422E-011 0.0000000000000000 3.4294370687101422E-011 0.0000000000000000 -3.9271392149281110E-019 4.1290416139420053E-012
7.90 3.0871754462239109E-011 0.0000000000000000 3.0871754462239109E-011 0.0000000000000000 -4.6107290189518773E-019 3.7618784893819773E-012
8.00 2.7766404793670767E-011 0.0000000000000000 2.7766404793670767E-011 0.0000000000000000 -2.6515351417569965E-018 3.4221819288710031E-012
8.10 2.4955139781248930E-011 0.0000000000000000 2.4955139781248930E-011 0.0000000000000000 -3.5477256246439711E-018 3.1071461662330560E-012
8.20 2.2405801727810348E-011 0.0000000000000000 2.2405801727810348E-011 0.0000000000000000 -1.4229308188691705E-018 2.8168913828660701E-012
8.30 2.0102863361959675E-011 0.0000000000000000 2.0102863361959675E-011 0.0000000000000000 -7.6591019718790702E-020 2.5500225930030217E-012
8.40 1.8017122694058494E-011 0.0000000000000000 1.8017122694058494E-011 0.0000000000000000 -3.9919094669090433E-018 2.3040207209323665E-012
8.50 1.6137300576173354E-011 0.0000000000000000 1.6137300576173354E-011 0.0000000000000000 -1.4427947454793236E-018 2.0777740554166826E-012
8.60 1.4440319220093155E-011 0.0000000000000000 1.4440319220093155E-011 0.0000000000000000 -4.7301958992780071E-019 1.8710170977940238E-012
8.70 1.2908512283506000E-011 0.0000000000000000 1.2908512283506000E-011 0.0000000000000000 -6.5620213976078888E-019 1.6824140909846961E-012
8.80 1.1526744661477303E-011 0.0000000000000000 1.1526744661477303E-011 0.0000000000000000 -1.3742626246705739E-018 1.5111850001074645E-012
8.90 1.0280357439759000E-011 0.0000000000000000 1.0280357439759000E-011 0.0000000000000000 -7.3543905968809638E-018 1.3555862566167653E-012
9.00 9.1596773294418283E-012 0.0000000000000000 9.1596773294418283E-012 0.0000000000000000 2.2993990354784745E-018 1.2141808197734662E-012
9.10 8.1497104956552757E-012 0.0000000000000000 8.1497104956552757E-012 0.0000000000000000 -4.5397099723089349E-018 1.0865912436968139E-012
9.20 7.2448887799749109E-012 0.0000000000000000 7.2448887799749109E-012 0.0000000000000000 -3.7624826885650043E-018 9.7062635496474348E-013
9.30 6.4280915823178456E-012 0.0000000000000000 6.4280915823178456E-012 0.0000000000000000 -6.6860528886437013E-019 8.6648850498917038E-013
9.40 5.6961316201449175E-012 0.0000000000000000 5.6961316201449175E-012 0.0000000000000000 -6.0274897433438872E-019 7.7247573512999095E-013
9.50 5.0383283033413289E-012 0.0000000000000000 5.0383283033413289E-012 0.0000000000000000 -5.3157252732080079E-018 6.8735036657104178E-013
9.60 4.4511679079977382E-012 0.0000000000000000 4.4511679079977382E-012 0.0000000000000000 -5.5710286722710915E-019 6.1170087026259326E-013
9.70 3.9215821884441705E-012 0.0000000000000000 3.9215821884441705E-012 0.0000000000000000 -3.0798215467190598E-018 5.4247753796190739E-013
9.80 3.4508558112389883E-012 0.0000000000000000 3.4508558112389883E-012 0.0000000000000000 5.6930139585047621E-019 4.7978355858071348E-013
9.90 3.0301290105260332E-012 0.0000000000000000 3.0301290105260332E-012 0.0000000000000000 -2.4543124789791081E-018 4.2254440495557973E-013
10.00 2.6523813293061690E-012 0.0000000000000000 2.6523813293061690E-012 0.0000000000000000 -4.3093073116740937E-019 3.7233617733720833E-013


==> SOM_data/lQEDcoup_750_1500_bx0_cm1.txt <==
1.00 1.1342247597655058E-009 0.0000000000000000 1.1342247597655058E-009 0.0000000000000000 -6.5443401745008290E-010 -1.6463606247568601E-010
1.10 7.1577976433601909E-010 -0.0000000000000000 7.1577976433601909E-010 -0.0000000000000000 -7.2583950611539538E-010 -1.7498974003493774E-010
1.20 4.1854313861520330E-010 0.0000000000000000 4.1854313861520330E-010 0.0000000000000000 -7.7034238909538013E-010 -1.8299609219001490E-010
1.30 2.0464260294541421E-010 -0.0000000000000000 2.0464260294541421E-010 -0.0000000000000000 -7.9624416831877515E-010 -1.8912758797261875E-010
1.40 4.7454215370401693E-011 -0.0000000000000000 4.7454215370401693E-011 -0.0000000000000000 -8.0907345470442951E-010 -1.9370314121262423E-010
1.50 -6.9996286789949219E-011 0.0000000000000000 -6.9996286789949219E-011 0.0000000000000000 -8.1315424100037992E-010 -1.9714320449684931E-010
1.60 -1.5956376897946908E-010 -0.0000000000000000 -1.5956376897946908E-010 -0.0000000000000000 -8.1141991092387915E-010 -1.9989514199570802E-010
1.70 -2.2890594259238641E-010 -0.0000000000000000 -2.2890594259238641E-010 -0.0000000000000000 -8.0623384832463170E-010 -2.0227105366134488E-010
1.80 -2.8349508989148295E-010 -0.0000000000000000 -2.8349508989148295E-010 -0.0000000000000000 -7.9913250894676925E-010 -2.0453168526097039E-010
1.90 -3.2723250346146951E-010 -0.0000000000000000 -3.2723250346146951E-010 -0.0000000000000000 -7.9144909145315251E-010 -2.0694277616590711E-010
2.00 -3.6293213923649960E-010 0.0000000000000000 -3.6293213923649960E-010 0.0000000000000000 -7.8393415916470487E-010 -2.0967903406542858E-010
2.10 -3.9279101777895537E-010 0.0000000000000000 -3.9279101777895537E-010 0.0000000000000000 -7.7723499291230598E-010 -2.1287200620970661E-010
2.20 -4.1822438569441049E-010 0.0000000000000000 -4.1822438569441049E-010 0.0000000000000000 -7.7183504334469977E-010 -2.1663022991026114E-010
2.30 -4.4034138158124435E-010 0.0000000000000000 -4.4034138158124435E-010 0.0000000000000000 -7.6800163271691014E-010 -2.2101546572134667E-010
2.40 -4.5995564246279849E-010 -0.0000000000000000 -4.5995564246279849E-010 -0.0000000000000000 -7.6592567418048314E-010 -2.2601650373852398E-010
2.50 -4.7753991264613899E-010 -0.0000000000000000 -4.7753991264613899E-010 -0.0000000000000000 -7.6573421250532942E-010 -2.3150286262346721E-010
2.60 -4.9332058145750527E-010 -0.0000000000000000 -4.9332058145750527E-010 -0.0000000000000000 -7.6743267497580800E-010 -2.3721834249719063E-010
2.70 -5.0720328700765226E-010 0.0000000000000000 -5.0720328700765226E-010 0.0000000000000000 -7.7098090008720762E-010 -2.4277051562160255E-010
2.80 -5.1890620307671426E-010 0.0000000000000000 -5.1890620307671426E-010 0.0000000000000000 -7.7631883469810466E-010 -2.4758875515939058E-010
2.90 -5.2797945068811904E-010 -0.0000000000000000 -5.2797945068811904E-010 -0.0000000000000000 -7.8335285523648203E-010 -2.5095219031050694E-010
3.00 -5.3391272855097957E-010 -0.0000000000000000 -5.3391272855097957E-010 -0.0000000000000000 -7.9196554233839130E-010 -2.5208519783319896E-010
3.10 -5.3620790104632796E-010 0.0000000000000000 -5.3620790104632796E-010 0.0000000000000000 -8.0201688125478692E-010 -2.5029071556600780E-010
3.20 -5.3454063745920520E-010 -0.0000000000000000 -5.3454063745920520E-010 -0.0000000000000000 -8.1329890059631092E-010 -2.4513583375039851E-010
3.30 -5.2890759146040702E-010 0.0000000000000000 -5.2890759146040702E-010 0.0000000000000000 -8.2563802505766384E-010 -2.3650655714540924E-010
3.40 -5.1956659733901110E-010 -0.0000000000000000 -5.1956659733901110E-010 -0.0000000000000000 -8.3883116633211876E-010 -2.2466822841108033E-010
3.50 -5.0699987242801627E-010 0.0000000000000000 -5.0699987242801627E-010 0.0000000000000000 -8.5267621717138984E-010 -2.1020309508366538E-010
3.60 -4.9176180235123992E-010 -0.0000000000000000 -4.9176180235123992E-010 -0.0000000000000000 -8.6698239334075743E-010 -1.9381898165928839E-010
3.70 -4.7446142753086669E-010 -0.0000000000000000 -4.7446142753086669E-010 -0.0000000000000000 -8.8152420131788211E-010 -1.7625293283792941E-010
3.80 -4.5569740631420089E-010 0.0000000000000000 -4.5569740631420089E-010 0.0000000000000000 -8.9614487663675187E-010 -1.5819493616722630E-010
3.90 -4.3594180824015096E-010 0.0000000000000000 -4.3594180824015096E-010 0.0000000000000000 -9.1060058947837089E-010 -1.4019869904041299E-010
4.00 -4.1552804714659861E-010 0.0000000000000000 -4.1552804714659861E-010 0.0000000000000000 -9.2477252563337290E-010 -1.2270808176899399E-010
4.10 -3.9479344560923835E-010 0.0000000000000000 -3.9479344560923835E-010 0.0000000000000000 -9.3853601073390954E-010 -1.0603454001382369E-010
4.20 -3.7397782189243683E-010 -0.0000000000000000 -3.7397782189243683E-010 -0.0000000000000000 -9.5178770670339989E-010 -9.0381666996837289E-011
4.30 -3.5326538195530489E-010 0.0000000000000000 -3.5326538195530489E-010 0.0000000000000000 -9.6442651968429779E-010 -7.5899259468814522E-011
4.40 -3.3278948915094837E-010 -0.0000000000000000 -3.3278948915094837E-010 -0.0000000000000000 -9.7639776973468497E-010 -6.2664452664539047E-011
4.50 -3.1271886665509446E-010 -0.0000000000000000 -3.1271886665509446E-010 -0.0000000000000000 -9.8766582472740436E-010 -5.0713189085758284E-011
4.60 -2.9313508814518802E-010 0.0000000000000000 -2.9313508814518802E-010 0.0000000000000000 -9.9822051048698179E-010 -4.0050446384187802E-011
4.70 -2.7411206962478706E-010 0.0000000000000000 -2.7411206962478706E-010 0.0000000000000000 -1.0080424167611989E-009 -3.0636984458049378E-011
4.80 -2.5574294215465087E-010 -0.0000000000000000 -2.5574294215465087E-010 -0.0000000000000000 -1.0171532638663150E-009 -2.2426124509138513E-011
4.90 -2.3807079245751037E-010 -0.0000000000000000 -2.3807079245751037E-010 -0.0000000000000000 -1.0255655820198522E-009 -1.5348931824962619E-011
5.00 -2.2117222140671073E-010 -0.0000000000000000 -2.2117222140671073E-010 -0.0000000000000000 -1.0333003440754337E-009 -9.3255773733782983E-012
5.10 -2.0505765812979926E-010 -0.0000000000000000 -2.0505765812979926E-010 -0.0000000000000000 -1.0403995088300882E-009 -4.2661721781099921E-012
5.20 -1.8975266298376284E-010 0.0000000000000000 -1.8975266298376284E-010 0.0000000000000000 -1.0469003177129039E-009 -8.1593176902826484E-014
5.30 -1.7526927387139739E-010 0.0000000000000000 -1.7526927387139739E-010 0.0000000000000000 -1.0528341681074887E-009 3.3188169809750819E-012
5.40 -1.6161345410215584E-010 -0.0000000000000000 -1.6161345410215584E-010 -0.0000000000000000 -1.0582591266984158E-009 6.0251255085298845E-012
5.50 -1.4878102527997943E-010 -0.0000000000000000 -1.4878102527997943E-010 -0.0000000000000000 -1.0631851027690752E-009 8.1299378659722404E-012
5.60 -1.3675106100884492E-010 0.0000000000000000 -1.3675106100884492E-010 0.0000000000000000 -1.0676739769335743E-009 9.7130404750409934E-012
5.70 -1.2551881382254148E-010 0.0000000000000000 -1.2551881382254148E-010 0.0000000000000000 -1.0717466765557906E-009 1.0852930196370033E-011
5.80 -1.1505852973936829E-010 0.0000000000000000 -1.1505852973936829E-010 0.0000000000000000 -1.0754473082536677E-009 1.1616465633115229E-011
5.90 -1.0532968578410790E-010 -0.0000000000000000 -1.0532968578410790E-010 -0.0000000000000000 -1.0788086960978411E-009 1.2064782791070188E-011
6.00 -9.6313646259057044E-011 -0.0000000000000000 -9.6313646259057044E-011 -0.0000000000000000 -1.0818618981401969E-009 1.2256349789944299E-011
6.10 -8.7972640097270889E-011 -0.0000000000000000 -8.7972640097270889E-011 -0.0000000000000000 -1.0846324269902894E-009 1.2239576031988278E-011
6.20 -8.0268229476701088E-011 -0.0000000000000000 -8.0268229476701088E-011 -0.0000000000000000 -1.0871487448396357E-009 1.2055873145967700E-011
6.30 -7.3152910604039376E-011 -0.0000000000000000 -7.3152910604039376E-011 -0.0000000000000000 -1.0894367411857356E-009 1.1744193711237692E-011
6.40 -6.6607290689839437E-011 -0.0000000000000000 -6.6607290689839437E-011 -0.0000000000000000 -1.0915105405331125E-009 1.1334679765933078E-011
6.50 -6.0596627417290312E-011 0.0000000000000000 -6.0596627417290312E-011 0.0000000000000000 -1.0933939918506912E-009 1.0853164507124592E-011
6.60 -5.5078275044920093E-011 -0.0000000000000000 -5.5078275044920093E-011 -0.0000000000000000 -1.0951044262622411E-009 1.0322255324535873E-011
6.70 -5.0012431756960350E-011 0.0000000000000000 -5.0012431756960350E-011 0.0000000000000000 -1.0966612738394927E-009 9.7608474339952023E-012
6.80 -4.5374828628580482E-011 0.0000000000000000 -4.5374828628580482E-011 0.0000000000000000 -1.0980717259363199E-009 9.1807141699909920E-012
6.90 -4.1124421410499903E-011 0.0000000000000000 -4.1124421410499903E-011 0.0000000000000000 -1.0993635067169155E-009 8.5979320946899721E-012
7.00 -3.7242658577589346E-011 -0.0000000000000000 -3.7242658577589346E-011 -0.0000000000000000 -1.1005371873763065E-009 8.0190929584999884E-012
7.10 -3.3703023179839241E-011 -0.0000000000000000 -3.3703023179839241E-011 -0.0000000000000000 -1.1016072275180087E-009 7.4524340799793247E-012
7.20 -3.0476902706568803E-011 -0.0000000000000000 -3.0476902706568803E-011 -0.0000000000000000 -1.1025799575752614E-009 6.9040945133520571E-012
7.30 -2.7532406438986625E-011 -0.0000000000000000 -2.7532406438986625E-011 -0.0000000000000000 -1.1034745398994149E-009 6.3766895505010308E-012
7.40 -2.4855026271447658E-011 0.0000000000000000 -2.4855026271447658E-011 0.0000000000000000 -1.1042869816005022E-009 5.8735272096678240E-012
7.50 -2.2416455494885243E-011 -0.0000000000000000 -2.2416455494885243E-011 -0.0000000000000000 -1.1050256930746972E-009 5.3954152782833571E-012
7.60 -2.0200120727930633E-011 -0.0000000000000000 -2.0200120727930633E-011 -0.0000000000000000 -1.1057110694101618E-009 4.9444834544719706E-012
7.70 -1.8192059248328974E-011 -0.0000000000000000 -1.8192059248328974E-011 -0.0000000000000000 -1.1063293835293311E-009 4.5224710377861136E-012
7.80 -1.6367214457945358E-011 0.0000000000000000 -1.6367214457945358E-011 0.0000000000000000 -1.1068983886792379E-009 4.1290416137219752E-012
7.90 -1.4711271523159126E-011 -0.0000000000000000 -1.4711271523159126E-011 -0.0000000000000000 -1.1074332531268961E-009 3.7618784891619473E-012
8.00 -1.3211792705853068E-011 -0.0000000000000000 -1.3211792705853068E-011 -0.0000000000000000 -1.1079085509741496E-009 3.4221819286668963E-012
8.10 -1.1855599013687045E-011 0.0000000000000000 -1.1855599013687045E-011 0.0000000000000000 -1.1083477673238387E-009 3.1071461661540602E-012
8.20 -1.0626562570062957E-011 -0.0000000000000000 -1.0626562570062957E-011 -0.0000000000000000 -1.1087511707788459E-009 2.8168913829130126E-012
8.30 -9.5150873071230599E-012 -0.0000000000000000 -9.5150873071230599E-012 -0.0000000000000000 -1.1091263385917268E-009 2.5500225930030217E-012
8.40 -8.5073605996040258E-012 -0.0000000000000000 -8.5073605996040258E-012 -0.0000000000000000 -1.1094725658231225E-009 2.3040207212944648E-012
8.50 -7.5992344441439949E-012 0.0000000000000000 -7.5992344441439949E-012 0.0000000000000000 -1.1097958329771093E-009 2.0777740556212030E-012
8.60 -6.7819793240039963E-012 0.0000000000000000 -6.7819793240039963E-012 0.0000000000000000 -1.1100855098432446E-009 1.8710170978254567E-012
8.70 -6.0418505616329734E-012 0.0000000000000000 -6.0418505616329734E-012 0.0000000000000000 -1.1103592716318922E-009 1.6824140907800723E-012
8.80 -5.3777451558780721E-012 -0.0000000000000000 -5.3777451558780721E-012 -0.0000000000000000 -1.1106099625979141E-009 1.5111850002806554E-012
8.90 -4.7735728654669198E-012 0.0000000000000000 -4.7735728654669198E-012 0.0000000000000000 -1.1108452482716395E-009 1.3555862565852290E-012
9.00 -4.2329833843920368E-012 -0.0000000000000000 -4.2329833843920368E-012 -0.0000000000000000 -1.1110618188262989E-009 1.2141808199780900E-012
9.10 -3.7478755381128942E-012 -0.0000000000000000 -3.7478755381128942E-012 -0.0000000000000000 -1.1112625834503362E-009 1.0865912437125303E-012
9.20 -3.3137579352691596E-012 -0.0000000000000000 -3.3137579352691596E-012 -0.0000000000000000 -1.1114468451015987E-009 9.7062635498040821E-013
9.30 -2.9275063693317019E-012 -0.0000000000000000 -2.9275063693317019E-012 -0.0000000000000000 -1.1116232602047090E-009 8.6648850478459827E-013
9.40 -2.5749726686133185E-012 0.0000000000000000 -2.5749726686133185E-012 0.0000000000000000 -1.1117851896586753E-009 7.7247573516163060E-013
9.50 -2.2608508357592122E-012 0.0000000000000000 -2.2608508357592122E-012 0.0000000000000000 -1.1119361562955482E-009 6.8735036627186090E-013
9.60 -1.9842055518904005E-012 0.0000000000000000 -1.9842055518904005E-012 0.0000000000000000 -1.1120745476858333E-009 6.1170087048298519E-013
9.70 -1.7343405171453069E-012 -0.0000000000000000 -1.7343405171453069E-012 -0.0000000000000000 -1.1122021038417744E-009 5.4247753800910838E-013
9.80 -1.5119456726178904E-012 -0.0000000000000000 -1.5119456726178904E-012 -0.0000000000000000 -1.1123120185034981E-009 4.7978355840749669E-013
9.90 -1.3117610610997947E-012 0.0000000000000000 -1.3117610610997947E-012 0.0000000000000000 -1.1123606424321646E-009 4.2254440479820862E-013
10.00 -1.1322547739546381E-012 0.0000000000000000 -1.1322547739546381E-012 0.0000000000000000 -1.1124696978435495E-009 3.7233617735300231E-013


==> SOM_data/lQEDcoup_750_1500_bxp1_c0.txt <==
1.00 1.8097411982750616E-009 0.0000000000000000 1.8097411982750616E-009 0.0000000000000000 3.2721695432821500E-010 3.2927212823640401E-010
1.10 1.4434568809146703E-009 -0.0000000000000000 1.4434568809146703E-009 -0.0000000000000000 3.6291972520659264E-010 3.4997953693577651E-010
1.20 1.1880346782014813E-009 0.0000000000000000 1.1880346782014813E-009 0.0000000000000000 3.8517120108559328E-010 3.6599212184160206E-010
1.30 1.0079024842503705E-009 -0.0000000000000000 1.0079024842503705E-009 -0.0000000000000000 3.9812208397759313E-010 3.7825516306869557E-010
1.40 8.7847914652281000E-010 -0.0000000000000000 8.7847914652281000E-010 -0.0000000000000000 4.0453673962948087E-010 3.8740634026669320E-010
1.50 7.8438484105639421E-010 0.0000000000000000 7.8438484105639421E-010 0.0000000000000000 4.0657710920550854E-010 3.9428644325549312E-010
1.60 7.1514113072717276E-010 -0.0000000000000000 7.1514113072717276E-010 -0.0000000000000000 4.0570995717119912E-010 3.9979027955341338E-010
1.70 6.6416017433013711E-010 -0.0000000000000000 6.6416017433013711E-010 -0.0000000000000000 4.0311692178450908E-010 4.0454210730349917E-010
1.80 6.2690915341591471E-010 -0.0000000000000000 6.2690915341591471E-010 -0.0000000000000000 3.9956625182468613E-010 4.0906337109718203E-010
1.90 6.0017805765388245E-010 -0.0000000000000000 6.0017805765388245E-010 -0.0000000000000000 3.9572454018819839E-010 4.1388555270699688E-010
2.00 5.8167453145981810E-010 0.0000000000000000 5.8167453145981810E-010 0.0000000000000000 3.9196707585061644E-010 4.1935807050461406E-010
2.10 5.6967908032430451E-010 0.0000000000000000 5.6967908032430451E-010 0.0000000000000000 3.8861749508721540E-010 4.2574401223100134E-010
2.20 5.6306335693967740E-010 0.0000000000000000 5.6306335693967740E-010 0.0000000000000000 3.8591752008389841E-010 4.3326046018959041E-010
2.30 5.6078279569955196E-010 0.0000000000000000 5.6078279569955196E-010 0.0000000000000000 3.8400081339410445E-010 4.4203093297468477E-010
2.40 5.6195519159112106E-010 -0.0000000000000000 5.6195519159112106E-010 -0.0000000000000000 3.8296283789571696E-010 4.5203300913638550E-010
2.50 5.6575250646133483E-010 -0.0000000000000000 5.6575250646133483E-010 -0.0000000000000000 3.8286710632310079E-010 4.6300572786839551E-010
2.60 5.7134468873071102E-010 -0.0000000000000000 5.7134468873071102E-010 -0.0000000000000000 3.8371633492502053E-010 4.7443668751419840E-010
2.70 5.7789243792662058E-010 0.0000000000000000 5.7789243792662058E-010 0.0000000000000000 3.8549044883070557E-010 4.8554103208669110E-010
2.80 5.8443213918202450E-010 0.0000000000000000 5.8443213918202450E-010 0.0000000000000000 3.8815941606277986E-010 4.9517751126121119E-010
2.90 5.8990673073263407E-010 -0.0000000000000000 5.8990673073263407E-010 -0.0000000000000000 3.9167642842649574E-010 5.0190438147439957E-010
3.00 5.9327109689399253E-010 -0.0000000000000000 5.9327109689399253E-010 -0.0000000000000000 3.9598277199859972E-010 5.0417039722380035E-010
3.10 5.9364152757590712E-010 0.0000000000000000 5.9364152757590712E-010 0.0000000000000000 4.0100843961420971E-010 5.0058143024530445E-010
3.20 5.9042468600990295E-010 -0.0000000000000000 5.9042468600990295E-010 -0.0000000000000000 4.0664944839540182E-010 4.9027166676610182E-010
3.30 5.8328020273369227E-010 0.0000000000000000 5.8328020273369227E-010 0.0000000000000000 4.1281901216558714E-010 4.7301311423978475E-010
3.40 5.7234036768797880E-010 -0.0000000000000000 5.7234036768797880E-010 -0.0000000000000000 4.1941558385059435E-010 4.4933645633109330E-010
3.50 5.5800841584328157E-010 0.0000000000000000 5.5800841584328157E-010 0.0000000000000000 4.2633810553830860E-010 4.2040619002727916E-010
3.60 5.4088839438300905E-010 -0.0000000000000000 5.4088839438300905E-010 -0.0000000000000000 4.3349119678869863E-010 3.8763796313540591E-010
3.70 5.2161926677768934E-010 -0.0000000000000000 5.2161926677768934E-010 -0.0000000000000000 4.4076210034151546E-010 3.5250586495320737E-010
3.80 5.0073716600253396E-010 0.0000000000000000 5.0073716600253396E-010 0.0000000000000000 4.4807243799372409E-010 3.1638987156719957E-010
3.90 4.7876894258047990E-010 0.0000000000000000 4.7876894258047990E-010 0.0000000000000000 4.5530029268968335E-010 2.8039739768650568E-010
4.00 4.5615690514054333E-010 0.0000000000000000 4.5615690514054333E-010 0.0000000000000000 4.6238626115520485E-010 2.4541616333590446E-010
4.10 4.3323732885678381E-010 0.0000000000000000 4.3323732885678381E-010 0.0000000000000000 4.6926800596702468E-010 2.1206907991692430E-010
4.20 4.1025173660653145E-010 -0.0000000000000000 4.1025173660653145E-010 -0.0000000000000000 4.7589385244521587E-010 1.8076333381680351E-010
4.30 3.8742820010047558E-010 0.0000000000000000 3.8742820010047558E-010 0.0000000000000000 4.8221325835557960E-010 1.5179851878041179E-010
4.40 3.6491437814681744E-010 -0.0000000000000000 3.6491437814681744E-010 -0.0000000000000000 4.8819888530139393E-010 1.2532890518886105E-010
4.50 3.4283566075386070E-010 -0.0000000000000000 3.4283566075386070E-010 -0.0000000000000000 4.9383291287261016E-010 1.0142637780882103E-010
4.60 3.2132052006940472E-010 0.0000000000000000 3.2132052006940472E-010 0.0000000000000000 4.9911025400219058E-010 8.0100892462550388E-011
4.70 3.0046112557713504E-010 0.0000000000000000 3.0046112557713504E-010 0.0000000000000000 5.0402120694419040E-010 6.1273968587370563E-011
4.80 2.8033286017470295E-010 -0.0000000000000000 2.8033286017470295E-010 -0.0000000000000000 5.0857662929239992E-010 4.4852248653559859E-011
4.90 2.6099558394402403E-010 -0.0000000000000000 2.6099558394402403E-010 -0.0000000000000000 5.1278278992800032E-010 3.0697863485101229E-011
5.00 2.4248187875809737E-010 -0.0000000000000000 2.4248187875809737E-010 -0.0000000000000000 5.1665017135821113E-010 1.8651154601743563E-011
5.10 2.2483011342669393E-010 -0.0000000000000000 2.2483011342669393E-010 -0.0000000000000000 5.2019975152081193E-010 8.5323442111436718E-012
5.20 2.0807662725329058E-010 0.0000000000000000 2.0807662725329058E-010 0.0000000000000000 5.2345015562819762E-010 1.6318647849823185E-013
5.30 1.9222999298618986E-010 0.0000000000000000 1.9222999298618986E-010 0.0000000000000000 5.2641708385498275E-010 -6.6376341118108889E-012
5.40 1.7729379401479229E-010 -0.0000000000000000 1.7729379401479229E-010 -0.0000000000000000 5.2912956368611525E-010 -1.2050250933796596E-011
5.50 1.6327106940868870E-010 -0.0000000000000000 1.6327106940868870E-010 -0.0000000000000000 5.3159255236201363E-010 -1.6259875976890031E-011
5.60 1.5012925223201489E-010 0.0000000000000000 1.5012925223201489E-010 0.0000000000000000 5.3383698720499923E-010 -1.9426080883690816E-011
5.70 1.3786140170410105E-010 0.0000000000000000 1.3786140170410105E-010 0.0000000000000000 5.3587333587031002E-010 -2.1705860561977910E-011
5.80 1.2642597890850316E-010 0.0000000000000000 1.2642597890850316E-010 0.0000000000000000 5.3772365364190750E-010 -2.3232931488530284E-011
5.90 1.1579218575949923E-010 -0.0000000000000000 1.1579218575949923E-010 -0.0000000000000000 5.3940435008598187E-010 -2.4129566031400364E-011
6.00 1.0593220521750721E-010 -0.0000000000000000 1.0593220521750721E-010 -0.0000000000000000 5.4093094520768115E-010 -2.4512699332631078E-011
6.10 9.6810349548543751E-011 -0.0000000000000000 9.6810349548543751E-011 -0.0000000000000000 5.4231621010889224E-010 -2.4479152320020389E-011
6.20 8.8377830464292869E-011 -0.0000000000000000 8.8377830464292869E-011 -0.0000000000000000 5.4357436908711380E-010 -2.4111746353940859E-011
6.30 8.0605421787926556E-011 -0.0000000000000000 8.0605421787926556E-011 -0.0000000000000000 5.4471837022671132E-010 -2.3488387445059068E-011
6.40 7.3448596775303340E-011 -0.0000000000000000 7.3448596775303340E-011 -0.0000000000000000 5.4575527107769620E-010 -2.2669359523192341E-011
6.50 6.6865545443554205E-011 0.0000000000000000 6.6865545443554205E-011 0.0000000000000000 5.4669699508720649E-010 -2.1706329305234779E-011
6.60 6.0811651775685489E-011 -0.0000000000000000 6.0811651775685489E-011 -0.0000000000000000 5.4755220455631483E-010 -2.0644510808770543E-011
6.70 5.5257245907556620E-011 0.0000000000000000 5.5257245907556620E-011 0.0000000000000000 5.4833063077568699E-010 -1.9521694723212291E-011
6.80 5.0184286177409595E-011 0.0000000000000000 5.0184286177409595E-011 0.0000000000000000 5.4903586270491799E-010 -1.8361428418635280E-011
6.90 4.5524296547359486E-011 0.0000000000000000 4.5524296547359486E-011 0.0000000000000000 5.4968175412751074E-010 -1.7195864165754839E-011
7.00 4.1280867671444425E-011 -0.0000000000000000 4.1280867671444425E-011 -0.0000000000000000 5.5026858623079575E-010 -1.6038186048950174E-011
7.10 3.7390539343743376E-011 -0.0000000000000000 3.7390539343743376E-011 -0.0000000000000000 5.5080361247241427E-010 -1.4904868270436065E-011
7.20 3.3855189599029990E-011 -0.0000000000000000 3.3855189599029990E-011 -0.0000000000000000 5.5128998108409586E-010 -1.3808188869098083E-011
7.30 3.0624344680266428E-011 -0.0000000000000000 3.0624344680266428E-011 -0.0000000000000000 5.5173726837528497E-010 -1.2753379031085448E-011
7.40 2.7686116977319106E-011 0.0000000000000000 2.7686116977319106E-011 0.0000000000000000 5.5214349131400303E-010 -1.1747054353322499E-011
7.50 2.5011245973949505E-011 -0.0000000000000000 2.5011245973949505E-011 -0.0000000000000000 5.5251284628649451E-010 -1.0790830265956658E-011
7.60 2.2569449819620535E-011 -0.0000000000000000 2.2569449819620535E-011 -0.0000000000000000 5.5285553360039113E-010 -9.8889668903092163E-012
7.70 2.0357962879159422E-011 -0.0000000000000000 2.0357962879159422E-011 -0.0000000000000000 5.5316469043151509E-010 -9.0449420058590996E-012
7.80 1.8347441791489381E-011 0.0000000000000000 1.8347441791489381E-011 0.0000000000000000 5.5344919534258535E-010 -8.2580834047699671E-012
7.90 1.6521918571780579E-011 -0.0000000000000000 1.6521918571780579E-011 -0.0000000000000000 5.5371662222319830E-010 -7.5237570774710035E-012
8.00 1.4863394349489465E-011 -0.0000000000000000 1.4863394349489465E-011 -0.0000000000000000 5.5395427526668743E-010 -6.8443634766768552E-012
8.10 1.3364278476330502E-011 0.0000000000000000 1.3364278476330502E-011 0.0000000000000000 5.5417388055558483E-010 -6.2142928430408635E-012
8.20 1.2003077000090573E-011 -0.0000000000000000 1.2003077000090573E-011 -0.0000000000000000 5.5437558923341730E-010 -5.6337828118350517E-012
8.30 1.0771752413608900E-011 -0.0000000000000000 1.0771752413608900E-011 -0.0000000000000000 5.5456316869187595E-010 -5.1000455527179565E-012
8.40 9.6582529230900279E-012 -0.0000000000000000 9.6582529230900279E-012 -0.0000000000000000 5.5473628546038927E-010 -4.6080416559291494E-012
8.50 8.6514958879247315E-012 0.0000000000000000 8.6514958879247315E-012 0.0000000000000000 5.5489791854515066E-010 -4.1555480953919712E-012
8.60 7.7430903856830199E-012 0.0000000000000000 7.7430903856830199E-012 0.0000000000000000 5.5504275520251961E-010 -3.7420344614850487E-012
8.70 6.9246985434346805E-012 0.0000000000000000 6.9246985434346805E-012 0.0000000000000000 5.5517962692411188E-010 -3.3648278264169728E-012
8.80 6.1885576938441844E-012 -0.0000000000000000 6.1885576938441844E-012 -0.0000000000000000 5.5530497234777758E-010 -3.0223702182150707E-012
8.90 5.5201135980380423E-012 0.0000000000000000 5.5201135980380423E-012 0.0000000000000000 5.5542262142748483E-010 -2.7111722674370183E-012
9.00 4.9213388086115494E-012 -0.0000000000000000 4.9213388086115494E-012 -0.0000000000000000 5.5553091807400839E-010 -2.4283618346610546E-012
9.10 4.3800241831727389E-012 -0.0000000000000000 4.3800241831727389E-012 -0.0000000000000000 5.5563128960149771E-010 -2.1731826538287777E-012
9.20 3.8933187791095168E-012 -0.0000000000000000 3.8933187791095168E-012 -0.0000000000000000 5.5572341637550565E-010 -1.9412525390397627E-012
9.30 3.4599526976228077E-012 -0.0000000000000000 3.4599526976228077E-012 -0.0000000000000000 5.5581162545262007E-010 -1.7329772576006474E-012
9.40 3.0643863666179494E-012 0.0000000000000000 3.0643863666179494E-012 0.0000000000000000 5.5589258710058553E-010 -1.5449518081986241E-012
9.50 2.7122119165307490E-012 0.0000000000000000 2.7122119165307490E-012 0.0000000000000000 5.5596806799550189E-010 -1.3747005871845135E-012
9.60 2.3928673005657545E-012 0.0000000000000000 2.3928673005657545E-012 0.0000000000000000 5.5603726884928683E-010 -1.2234022246258158E-012
9.70 2.1090534682059878E-012 -0.0000000000000000 2.1090534682059878E-012 -0.0000000000000000 5.5610105646389546E-010 -1.0849553386408234E-012
9.80 1.8532660630911950E-012 -0.0000000000000000 1.8532660630911950E-012 -0.0000000000000000 5.5615600433488160E-010 -9.5956724978681010E-013
9.90 1.6392342623120690E-012 0.0000000000000000 1.6392342623120690E-012 0.0000000000000000 5.5618031266951984E-010 -8.4508931667736468E-013
10.00 1.4311336080440958E-012 0.0000000000000000 1.4311336080440958E-012 0.0000000000000000 5.5623485019010073E-010 -7.4467287944736154E-013


==> SOM_data/lQEDcoup_750_300_bxp1_cC.txt <==
1.00 -8.8113014334348509E-009 0.0000000000000000 -8.8113014334348509E-009 0.0000000000000000 3.2721695432821500E-010 4.0171722261880862E-019
1.10 -7.3200830137960743E-009 -0.0000000000000000 -7.3200830137960743E-009 -0.0000000000000000 3.6291972520659264E-010 1.1745845161311999E-018
1.20 -6.0251058096821160E-009 0.0000000000000000 -6.0251058096821160E-009 0.0000000000000000 3.8517120108559328E-010 2.5837270626470871E-018
1.30 -4.8653742350600248E-009 -0.0000000000000000 -4.8653742350600248E-009 -0.0000000000000000 3.9812208397759313E-010 -4.4523842474009281E-018
1.40 -3.8915088944970552E-009 -0.0000000000000000 -3.8915088944970552E-009 -0.0000000000000000 4.0453673962948087E-010 -5.2219146530839851E-018
1.50 -3.0989988709923192E-009 -0.0000000000000000 -3.0989988709923192E-009 -0.0000000000000000 4.0657710920550854E-010 -2.6509685004270665E-018
1.60 -2.4599607770067192E-009 0.0000000000000000 -2.4599607770067192E-009 0.0000000000000000 4.0570995717119912E-010 -1.9848501373977765E-018
1.70 -1.9402538046163901E-009 -0.0000000000000000 -1.9402538046163901E-009 -0.0000000000000000 4.0311692178450908E-010 -1.4315878391825946E-018
1.80 -1.5134835137731283E-009 0.0000000000000000 -1.5134835137731283E-009 0.0000000000000000 3.9956625182468613E-010 -9.5746644666936655E-019
1.90 -1.1642001790142002E-009 0.0000000000000000 -1.1642001790142002E-009 0.0000000000000000 3.9572454018819839E-010 -4.9999801323197674E-019
2.00 -8.7916596837669735E-010 0.0000000000000000 -8.7916596837669735E-010 0.0000000000000000 3.9196707585061644E-010 -6.6753496635298117E-019
2.10 -6.4681643638107108E-010 -0.0000000000000000 -6.4681643638107108E-010 -0.0000000000000000 3.8861749508721540E-010 -3.7801272699680230E-019
2.20 -4.5997786174765963E-010 -0.0000000000000000 -4.5997786174765963E-010 -0.0000000000000000 3.8591752008389841E-010 -1.9086368785654682E-019
2.30 -3.1022586910693991E-010 0.0000000000000000 -3.1022586910693991E-010 0.0000000000000000 3.8400081339410445E-010 -7.5331816764095822E-020
2.40 -1.9098846294560685E-010 0.0000000000000000 -1.9098846294560685E-010 0.0000000000000000 3.8296283789571696E-010 -3.2487436230899882E-020
2.50 -9.6583464579889980E-011 0.0000000000000000 -9.6583464579889980E-011 0.0000000000000000 3.8286710632310079E-010 1.7314040626934234E-021
2.60 -2.3622353707703394E-011 0.0000000000000000 -2.3622353707703394E-011 0.0000000000000000 3.8371633492502053E-010 -2.8520946923640283E-020
2.70 3.0756478363786332E-011 -0.0000000000000000 3.0756478363786332E-011 -0.0000000000000000 3.8549044883070557E-010 -5.1942121880800198E-020
2.80 6.8003612907014103E-011 -0.0000000000000000 6.8003612907014103E-011 -0.0000000000000000 3.8815941606277986E-010 -1.5330795973303086E-020
2.90 9.3969619742899651E-011 -0.0000000000000000 9.3969619742899651E-011 -0.0000000000000000 3.9167642842649574E-010 1.5330795973303086E-020
3.00 1.1061587978641413E-010 -0.0000000000000000 1.1061587978641413E-010 -0.0000000000000000 3.9598277199859972E-010 3.0000510395400605E-020
3.10 1.2068875724338978E-010 0.0000000000000000 1.2068875724338978E-010 0.0000000000000000 4.0100843961420971E-010 -1.6684439149590646E-021
3.20 1.3058179738152206E-010 -0.0000000000000000 1.3058179738152206E-010 -0.0000000000000000 4.0664944839540182E-010 2.1154609638726078E-020
3.30 1.3275332908349270E-010 0.0000000000000000 1.3275332908349270E-010 0.0000000000000000 4.1281901216558714E-010 1.6369638410919429E-020
3.40 1.3191210298369761E-010 0.0000000000000000 1.3191210298369761E-010 0.0000000000000000 4.1941558385059435E-010 -1.8258442842948653E-021
3.50 1.2908004767510358E-010 0.0000000000000000 1.2908004767510358E-010 0.0000000000000000 4.2633810553830860E-010 -8.1533391315915722E-021
3.60 1.2455833613110947E-010 -0.0000000000000000 1.2455833613110947E-010 -0.0000000000000000 4.3349119678869863E-010 2.2036051707006331E-020
3.70 1.1740722070256827E-010 0.0000000000000000 1.1740722070256827E-010 0.0000000000000000 4.4076210034151546E-010 -1.1993908143384765E-020
3.80 1.0784484695591352E-010 0.0000000000000000 1.0784484695591352E-010 0.0000000000000000 4.4807243799372409E-010 -1.8919524394158073E-020
3.90 9.8860941423388676E-011 -0.0000000000000000 9.8860941423388676E-011 -0.0000000000000000 4.5530029268968335E-010 -2.0273167570445825E-020
4.00 8.8576098381466155E-011 -0.0000000000000000 8.8576098381466155E-011 -0.0000000000000000 4.6238626115520485E-010 -1.9108404837360764E-020
4.10 7.9488259454582959E-011 0.0000000000000000 7.9488259454582959E-011 0.0000000000000000 4.6926800596702468E-010 -3.1007872759150346E-020
4.20 7.2091313447673645E-011 0.0000000000000000 7.2091313447673645E-011 0.0000000000000000 4.7589385244521587E-010 2.8646867219110157E-021
4.30 6.5843468516814499E-011 0.0000000000000000 6.5843468516814499E-011 0.0000000000000000 4.8221325835557960E-010 1.7628841365605065E-021
4.40 6.0694735012527055E-011 0.0000000000000000 6.0694735012527055E-011 0.0000000000000000 4.8819888530139393E-010 -1.7975122178144616E-020
4.50 5.7047085809013726E-011 -0.0000000000000000 5.7047085809013726E-011 -0.0000000000000000 4.9383291287261016E-010 -2.2980453923021714E-021
4.60 5.5140363571542783E-011 0.0000000000000000 5.5140363571542783E-011 0.0000000000000000 4.9911025400219058E-010 -1.9328765354430828E-020
4.70 5.3219395618015010E-011 -0.0000000000000000 5.3219395618015010E-011 -0.0000000000000000 5.0402120694419040E-010 -2.0178727348845250E-020
4.80 5.0709778576970148E-011 0.0000000000000000 5.0709778576970148E-011 0.0000000000000000 5.0857662929239992E-010 9.0033011260059942E-021
4.90 4.9054329446000341E-011 -0.0000000000000000 4.9054329446000341E-011 -0.0000000000000000 5.1278278992800032E-010 -3.4942881992540262E-021
5.00 4.7703499316329878E-011 -0.0000000000000000 4.7703499316329878E-011 -0.0000000000000000 5.1665017135821113E-010 -5.3421685352558979E-020
5.10 4.6140231431467895E-011 -0.0000000000000000 4.6140231431467895E-011 -0.0000000000000000 5.2019975152081193E-010 5.4397567642439807E-020
5.20 4.4430951338687094E-011 -0.0000000000000000 4.4430951338687094E-011 -0.0000000000000000 5.2345015562819762E-010 -6.4061950319650599E-020
5.30 4.3192317396768860E-011 0.0000000000000000 4.3192317396768860E-011 0.0000000000000000 5.2641708385498275E-010 -6.9854283911213152E-020
5.40 4.1871897616742281E-011 -0.0000000000000000 4.1871897616742281E-011 -0.0000000000000000 5.2912956368611525E-010 -3.9916733663547291E-020
5.50 3.9494751137799443E-011 -0.0000000000000000 3.9494751137799443E-011 -0.0000000000000000 5.3159255236201363E-010 -2.1500890451265629E-020
5.60 3.7498084565180904E-011 0.0000000000000000 3.7498084565180904E-011 0.0000000000000000 5.3383698720499923E-010 -1.0571008804589873E-019
5.70 3.5720847235071687E-011 0.0000000000000000 3.5720847235071687E-011 0.0000000000000000 5.3587333587031002E-010 3.2424476083171301E-020
5.80 3.3929214973119963E-011 0.0000000000000000 3.3929214973119963E-011 0.0000000000000000 5.3772365364190750E-010 2.6317341752939650E-020
5.90 3.2102812992260756E-011 -0.0000000000000000 3.2102812992260756E-011 -0.0000000000000000 5.3940435008598187E-010 5.9025138500911137E-020
6.00 3.0242628288510396E-011 -0.0000000000000000 3.0242628288510396E-011 -0.0000000000000000 5.4093094520768115E-010 5.6758573182469597E-020
6.10 2.8685310020909704E-011 0.0000000000000000 2.8685310020909704E-011 0.0000000000000000 5.4231621010889224E-010 -8.9151569191775067E-020
6.20 2.7084494133320417E-011 0.0000000000000000 2.7084494133320417E-011 0.0000000000000000 5.4357436908711380E-010 -1.0215283969892421E-019
6.30 2.5453383119739300E-011 -0.0000000000000000 2.5453383119739300E-011 -0.0000000000000000 5.4471837022671132E-010 8.6696123430141620E-020
6.40 2.4024909123860469E-011 -0.0000000000000000 2.4024909123860469E-011 -0.0000000000000000 5.4575527107769620E-010 6.2047225592151116E-020
6.50 2.2723430023910770E-011 0.0000000000000000 2.2723430023910770E-011 0.0000000000000000 5.4669699508720649E-010 6.7241437780244386E-020
6.60 2.1613930206459961E-011 -0.0000000000000000 2.1613930206459961E-011 -0.0000000000000000 5.4755220455631483E-010 4.0735215584098963E-020
6.70 2.0443746733309430E-011 -0.0000000000000000 2.0443746733309430E-011 -0.0000000000000000 5.4833063077568699E-010 -1.5094695419299645E-019
6.80 1.9252404953980812E-011 -0.0000000000000000 1.9252404953980812E-011 -0.0000000000000000 5.4903586270491799E-010 -7.1711608269371152E-020
6.90 1.8107819691286125E-011 -0.0000000000000000 1.8107819691286125E-011 -0.0000000000000000 5.4968175412751074E-010 -1.9017112623146156E-019
7.00 1.7229087341798678E-011 -0.0000000000000000 1.7229087341798678E-011 -0.0000000000000000 5.5026858623079575E-010 -1.9640418085716732E-019
7.10 1.6115233101157804E-011 -0.0000000000000000 1.6115233101157804E-011 -0.0000000000000000 5.5080361247241427E-010 -1.1811323714955394E-019
7.20 1.4990090458197628E-011 -0.0000000000000000 1.4990090458197628E-011 -0.0000000000000000 5.5128998108409586E-010 4.0420414845422162E-020
7.30 1.3744747299785379E-011 0.0000000000000000 1.3744747299785379E-011 0.0000000000000000 5.5173726837528497E-010 -7.0515365462420260E-020
7.40 1.2567069885203529E-011 0.0000000000000000 1.2567069885203529E-011 0.0000000000000000 5.5214349131400303E-010 -1.5910029332459188E-019
7.50 1.1421731852830807E-011 -0.0000000000000000 1.1421731852830807E-011 -0.0000000000000000 5.5251284628649451E-010 -4.2057378686519343E-020
7.60 1.0461464629896434E-011 0.0000000000000000 1.0461464629896434E-011 0.0000000000000000 5.5285553360039113E-010 -1.0781925299498954E-019
7.70 9.6970719726525227E-012 -0.0000000000000000 9.6970719726525227E-012 -0.0000000000000000 5.5316469043151509E-010 -1.4427317853315673E-019
7.80 9.1228041150892637E-012 0.0000000000000000 9.1228041150892637E-012 0.0000000000000000 5.5344919534258535E-010 -2.0257427533512909E-019
7.90 8.6817797613353188E-012 0.0000000000000000 8.6817797613353188E-012 0.0000000000000000 5.5371662222319830E-010 -9.6580866624419394E-020
8.00 8.4840468798511592E-012 -0.0000000000000000 8.4840468798511592E-012 -0.0000000000000000 5.5395427526668743E-010 -1.8670831810608453E-019
8.10 8.4648250332465367E-012 -0.0000000000000000 8.4648250332465367E-012 -0.0000000000000000 5.5417388055558483E-010 -1.7181824316691772E-019
8.20 8.5179444890436431E-012 0.0000000000000000 8.5179444890436431E-012 0.0000000000000000 5.5437558923341730E-010 -9.3306938942243520E-020
8.30 8.5962211659543617E-012 -0.0000000000000000 8.5962211659543617E-012 -0.0000000000000000 5.5456316869187595E-010 -2.3735975695829012E-019
8.40 8.5287400559272757E-012 -0.0000000000000000 8.5287400559272757E-012 -0.0000000000000000 5.5473628546038927E-010 2.6726582713209323E-020
8.50 8.4331869806824907E-012 -0.0000000000000000 8.4331869806824907E-012 -0.0000000000000000 5.5489791854515066E-010 -8.9434889856579874E-020
8.60 8.2492925256067710E-012 0.0000000000000000 8.2492925256067710E-012 0.0000000000000000 5.5504275520251961E-010 -1.0316020206264930E-019
8.70 7.5545446141156131E-012 0.0000000000000000 7.5545446141156131E-012 0.0000000000000000 5.5517962692411188E-010 -2.3345622779880379E-019
8.80 7.7944071800507471E-012 -0.0000000000000000 7.7944071800507471E-012 -0.0000000000000000 5.5530497234777758E-010 -1.1477634931964024E-019
8.90 8.0043821956699174E-012 -0.0000000000000000 8.0043821956699174E-012 -0.0000000000000000 5.5542262142748483E-010 -2.7576544707629292E-019
9.00 7.9049359805710260E-012 -0.0000000000000000 7.9049359805710260E-012 -0.0000000000000000 5.5553091807400839E-010 -7.4733695360620376E-020
9.10 7.3241509197421345E-012 -0.0000000000000000 7.3241509197421345E-012 -0.0000000000000000 5.5563128960149771E-010 1.2689617775850296E-019
9.20 6.7065998278567066E-012 -0.0000000000000000 6.7065998278567066E-012 -0.0000000000000000 5.5572341637550565E-010 -2.1478854399557699E-019
9.30 6.2104664474490524E-012 -0.0000000000000000 6.2104664474490524E-012 -0.0000000000000000 5.5581162545262007E-010 -1.8573243581620062E-020
9.40 5.7558505326829208E-012 0.0000000000000000 5.7558505326829208E-012 0.0000000000000000 5.5589258710058553E-010 6.7619198666640524E-020
9.50 5.2960819844537322E-012 -0.0000000000000000 5.2960819844537322E-012 -0.0000000000000000 5.5596806799550189E-010 -1.0048439578394887E-019
9.60 4.9398077507689080E-012 0.0000000000000000 4.9398077507689080E-012 0.0000000000000000 5.5603726884928683E-010 -3.5116022398808959E-019
9.70 4.6883526124363481E-012 -0.0000000000000000 4.6883526124363481E-012 -0.0000000000000000 5.5610105646389546E-010 -2.4094848537920443E-019
9.80 4.6227843887588456E-012 0.0000000000000000 4.6227843887588456E-012 0.0000000000000000 5.5615600433488160E-010 -3.8918815321971474E-019
9.90 4.6895079221806178E-012 -0.0000000000000000 4.6895079221806178E-012 -0.0000000000000000 5.5618031266951984E-010 -9.9382593198601636E-020
10.00 4.7870764838580415E-012 0.0000000000000000 4.7870764838580415E-012 0.0000000000000000 5.5623485019010073E-010 5.0179237744239691E-020


==> SOM_data/lQEDcoup_750_300_by0_bBx.txt <==
1.00 -0.0000000000000000 -5.1610957540481878E-009 -0.0000000000000000 5.1610957540481878E-009 -6.5443401745008290E-010 3.5336382915879639E-019
1.10 -0.0000000000000000 -4.6930438593030648E-009 -0.0000000000000000 4.6930438593030648E-009 -7.2583950611539538E-010 2.2368166486305396E-018
1.20 0.0000000000000000 -4.3462335887111946E-009 0.0000000000000000 4.3462335887111946E-009 -7.7034238909538013E-010 -2.8543927377560060E-018
1.30 -0.0000000000000000 -4.0768445230140001E-009 -0.0000000000000000 4.0768445230140001E-009 -7.9624416831877515E-010 1.2179640579201027E-019
1.40 -0.0000000000000000 -3.8600411357449436E-009 -0.0000000000000000 3.8600411357449436E-009 -8.0907345470442951E-010 -9.2866217908087793E-022
1.50 -0.0000000000000000 -3.6796922542658292E-009 -0.0000000000000000 3.6796922542658292E-009 -8.1315424100037992E-010 2.8399748639249129E-019
1.60 0.0000000000000000 -3.5267307787631793E-009 0.0000000000000000 3.5267307787631793E-009 -8.1141991092387915E-010 2.6713990683658677E-019
1.70 -0.0000000000000000 -3.3947087697478723E-009 -0.0000000000000000 3.3947087697478723E-009 -8.0623384832463170E-010 -5.0155627688839702E-019
1.80 -0.0000000000000000 -3.2798176362379836E-009 -0.0000000000000000 3.2798176362379836E-009 -7.9913250894676925E-010 -1.2427546160904802E-018
1.90 0.0000000000000000 -3.1794041533998518E-009 0.0000000000000000 3.1794041533998518E-009 -7.9144909145315251E-010 9.0966395450219125E-019
2.00 0.0000000000000000 -3.0913058873160663E-009 0.0000000000000000 3.0913058873160663E-009 -7.8393415916470487E-010 7.0589343636011127E-019
2.10 0.0000000000000000 -3.0144150207291193E-009 0.0000000000000000 3.0144150207291193E-009 -7.7723499291230598E-010 3.8698454804890934E-019
2.20 0.0000000000000000 -2.9475806517289800E-009 0.0000000000000000 2.9475806517289800E-009 -7.7183504334469977E-010 -8.9137403158528047E-019
2.30 0.0000000000000000 -2.8898845236571001E-009 0.0000000000000000 2.8898845236571001E-009 -7.6800163271691014E-010 -2.7460068434310925E-019
2.40 0.0000000000000000 -2.8406884441919112E-009 0.0000000000000000 2.8406884441919112E-009 -7.6592567418048314E-010 -1.2225286686307715E-019
2.50 0.0000000000000000 -2.7994586004039964E-009 0.0000000000000000 2.7994586004039964E-009 -7.6573421250532942E-010 -4.7166594675159461E-019
2.60 -0.0000000000000000 -2.7656794339340392E-009 -0.0000000000000000 2.7656794339340392E-009 -7.6743267497580800E-010 9.1422856521290935E-019
2.70 0.0000000000000000 -2.7389537976349888E-009 0.0000000000000000 2.7389537976349888E-009 -7.7098090008720762E-010 -5.5513536261040841E-019
2.80 0.0000000000000000 -2.7185846165540771E-009 0.0000000000000000 2.7185846165540771E-009 -7.7631883469810466E-010 -3.5169538524380872E-019
2.90 0.0000000000000000 -2.7043429214980145E-009 0.0000000000000000 2.7043429214980145E-009 -7.8335285523648203E-010 -9.5280739573712491E-019
3.00 0.0000000000000000 -2.6957664631538945E-009 0.0000000000000000 2.6957664631538945E-009 -7.9196554233839130E-010 4.2655500089991091E-019
3.10 -0.0000000000000000 -2.6922237558329596E-009 -0.0000000000000000 2.6922237558329596E-009 -8.0201688125478692E-010 4.1388427116840846E-019
3.20 -0.0000000000000000 -2.6932332462510144E-009 -0.0000000000000000 2.6932332462510144E-009 -8.1329890059631092E-010 3.7776088640578706E-021
3.30 0.0000000000000000 -2.6984033629479218E-009 0.0000000000000000 2.6984033629479218E-009 -8.2563802505766384E-010 3.8862151189000652E-019
3.40 -0.0000000000000000 -2.7072071954649051E-009 -0.0000000000000000 2.7072071954649051E-009 -8.3883116633211876E-010 3.4974362066411486E-020
3.50 0.0000000000000000 -2.7191097548680973E-009 0.0000000000000000 2.7191097548680973E-009 -8.5267621717138984E-010 2.9485811187659751E-019
3.60 0.0000000000000000 -2.7336255706771120E-009 0.0000000000000000 2.7336255706771120E-009 -8.6698239334075743E-010 -2.1941611485405756E-020
3.70 -0.0000000000000000 -2.7502465706038910E-009 -0.0000000000000000 2.7502465706038910E-009 -8.8152420131788211E-010 1.4412837019336651E-018
3.80 -0.0000000000000000 -2.7684402887519138E-009 -0.0000000000000000 2.7684402887519138E-009 -8.9614487663675187E-010 2.5325719426129912E-019
3.90 0.0000000000000000 -2.7876243068779167E-009 0.0000000000000000 2.7876243068779167E-009 -9.1060058947837089E-010 -9.1858855544353652E-020
4.00 0.0000000000000000 -2.8075330922672008E-009 0.0000000000000000 2.8075330922672008E-009 -9.2477252563337290E-010 -5.8992084423350781E-019
4.10 0.0000000000000000 -2.8277748825919773E-009 0.0000000000000000 2.8277748825919773E-009 -9.3853601073390954E-010 -7.5962992245127925E-019
4.20 -0.0000000000000000 -2.8479933435179452E-009 -0.0000000000000000 2.8479933435179452E-009 -9.5178770670339989E-010 -6.8053623686013648E-019
4.30 0.0000000000000000 -2.8677935761549472E-009 0.0000000000000000 2.8677935761549472E-009 -9.6442651968429779E-010 -9.7163247990974250E-020
4.40 -0.0000000000000000 -2.8871052690760316E-009 -0.0000000000000000 2.8871052690760316E-009 -9.7639776973468497E-010 5.5434836076373798E-019
4.50 0.0000000000000000 -2.9055691707440392E-009 0.0000000000000000 2.9055691707440392E-009 -9.8766582472740436E-010 -4.8973550915129666E-019
4.60 -0.0000000000000000 -2.9231184229301253E-009 -0.0000000000000000 2.9231184229301253E-009 -9.9822051048698179E-010 1.7789389742328200E-019
4.70 -0.0000000000000000 -2.9398317363860600E-009 -0.0000000000000000 2.9398317363860600E-009 -1.0080424167611989E-009 1.1941336420026454E-018
4.80 0.0000000000000000 -2.9552899282779439E-009 0.0000000000000000 2.9552899282779439E-009 -1.0171532638663150E-009 -7.2215289451249104E-019
4.90 -0.0000000000000000 -2.9698362043289837E-009 -0.0000000000000000 2.9698362043289837E-009 -1.0255655820198522E-009 -3.3528797074430638E-018
5.00 -0.0000000000000000 -2.9833470904060060E-009 -0.0000000000000000 2.9833470904060060E-009 -1.0333003440754337E-009 -2.0444576572652548E-018
5.10 -0.0000000000000000 -2.9957836037130612E-009 -0.0000000000000000 2.9957836037130612E-009 -1.0403995088300882E-009 1.1528632651628396E-018
5.20 0.0000000000000000 -3.0072214275259597E-009 0.0000000000000000 3.0072214275259597E-009 -1.0469003177129039E-009 -5.4081192900078958E-019
5.30 -0.0000000000000000 -3.0177692703339434E-009 -0.0000000000000000 3.0177692703339434E-009 -1.0528341681074887E-009 -7.5347556801016412E-020
5.40 -0.0000000000000000 -3.0274471478950742E-009 -0.0000000000000000 3.0274471478950742E-009 -1.0582591266984158E-009 3.7601374230630969E-019
5.50 0.0000000000000000 -3.0362598133999570E-009 0.0000000000000000 3.0362598133999570E-009 -1.0631851027690752E-009 -1.5316629940062384E-019
5.60 0.0000000000000000 -3.0443059587429398E-009 0.0000000000000000 3.0443059587429398E-009 -1.0676739769335743E-009 4.7010768309510038E-019
5.70 0.0000000000000000 -3.0516701711470706E-009 0.0000000000000000 3.0516701711470706E-009 -1.0717466765557906E-009 -1.4350821273818251E-018
5.80 0.0000000000000000 -3.0583455680408424E-009 0.0000000000000000 3.0583455680408424E-009 -1.0754473082536677E-009 -6.3852607828437274E-019
5.90 -0.0000000000000000 -3.0643804316278552E-009 -0.0000000000000000 3.0643804316278552E-009 -1.0788086960978411E-009 -4.9984061286259828E-019
6.00 -0.0000000000000000 -3.0699261214098744E-009 -0.0000000000000000 3.0699261214098744E-009 -1.0818618981401969E-009 -1.0284854933137880E-018
6.10 -0.0000000000000000 -3.0749461191089082E-009 -0.0000000000000000 3.0749461191089082E-009 -1.0846324269902894E-009 -1.7896579393845177E-018
6.20 -0.0000000000000000 -3.0794616927549506E-009 -0.0000000000000000 3.0794616927549506E-009 -1.0871487448396357E-009 7.0787668101368329E-019
6.30 0.0000000000000000 -3.0835963337420124E-009 0.0000000000000000 3.0835963337420124E-009 -1.0894367411857356E-009 -1.0233542412734357E-018
6.40 -0.0000000000000000 -3.0873418569550376E-009 -0.0000000000000000 3.0873418569550376E-009 -1.0915105405331125E-009 7.8572690368731062E-019
6.50 0.0000000000000000 -3.0907505734259833E-009 0.0000000000000000 3.0907505734259833E-009 -1.0933939918506912E-009 6.5681600120118491E-019
6.60 0.0000000000000000 -3.0938352094780223E-009 0.0000000000000000 3.0938352094780223E-009 -1.0951044262622411E-009 -1.3825104040237669E-018
6.70 0.0000000000000000 -3.0965898461980201E-009 0.0000000000000000 3.0965898461980201E-009 -1.0966612738394927E-009 8.8139484816949148E-019
6.80 -0.0000000000000000 -3.0991280456758625E-009 -0.0000000000000000 3.0991280456758625E-009 -1.0980717259363199E-009 2.2061235766100229E-019
6.90 0.0000000000000000 -3.1014012273380525E-009 0.0000000000000000 3.1014012273380525E-009 -1.0993635067169155E-009 7.9948369596719657E-019
7.00 0.0000000000000000 -3.1034709844470053E-009 0.0000000000000000 3.1034709844470053E-009 -1.1005371873763065E-009 -1.6017061583606712E-019
7.10 0.0000000000000000 -3.1053450754130716E-009 0.0000000000000000 3.1053450754130716E-009 -1.1016072275180087E-009 -7.5674949569249406E-019
7.20 0.0000000000000000 -3.1070670226680120E-009 0.0000000000000000 3.1070670226680120E-009 -1.1025799575752614E-009 -7.9723287068558010E-020
7.30 -0.0000000000000000 -3.1086175628739789E-009 -0.0000000000000000 3.1086175628739789E-009 -1.1034745398994149E-009 4.4234225794430322E-019
7.40 -0.0000000000000000 -3.1100547517390574E-009 -0.0000000000000000 3.1100547517390574E-009 -1.1042869816005022E-009 -2.5421104049939436E-018
7.50 -0.0000000000000000 -3.1113417410989570E-009 -0.0000000000000000 3.1113417410989570E-009 -1.1050256930746972E-009 2.9970604325218204E-019
7.60 -0.0000000000000000 -3.1125192034998889E-009 -0.0000000000000000 3.1125192034998889E-009 -1.1057110694101618E-009 -5.5574922405070584E-019
7.70 0.0000000000000000 -3.1136098090339326E-009 0.0000000000000000 3.1136098090339326E-009 -1.1063293835293311E-009 -1.5194959454566632E-018
7.80 0.0000000000000000 -3.1146013232211489E-009 0.0000000000000000 3.1146013232211489E-009 -1.1068983886792379E-009 -3.9258800119719986E-019
7.90 -0.0000000000000000 -3.1155079062528831E-009 -0.0000000000000000 3.1155079062528831E-009 -1.1074332531268961E-009 -4.6116734211680987E-019
8.00 0.0000000000000000 -3.1163540126299494E-009 0.0000000000000000 3.1163540126299494E-009 -1.1079085509741496E-009 -2.6512990412020044E-018
8.10 0.0000000000000000 -3.1171174593330120E-009 0.0000000000000000 3.1171174593330120E-009 -1.1083477673238387E-009 -3.5474265639410994E-018
8.20 -0.0000000000000000 -3.1178317057019110E-009 -0.0000000000000000 3.1178317057019110E-009 -1.1087511707788459E-009 -1.4229150788322499E-018
8.30 -0.0000000000000000 -3.1184692396929557E-009 -0.0000000000000000 3.1184692396929557E-009 -1.1091263385917268E-009 -7.6528059571040551E-020
8.40 -0.0000000000000000 -3.1190838551048533E-009 -0.0000000000000000 3.1190838551048533E-009 -1.1094725658231225E-009 -3.9918622467980843E-018
8.50 0.0000000000000000 -3.1196427857078835E-009 0.0000000000000000 3.1196427857078835E-009 -1.1097958329771093E-009 -1.4427003052577014E-018
8.60 -0.0000000000000000 -3.1201509361599301E-009 -0.0000000000000000 3.1201509361599301E-009 -1.1100855098432446E-009 -4.7301958992780071E-019
8.70 0.0000000000000000 -3.1206103306579788E-009 0.0000000000000000 3.1206103306579788E-009 -1.1103592716318922E-009 -6.5599751928072261E-019
8.80 -0.0000000000000000 -3.1210516223729610E-009 -0.0000000000000000 3.1210516223729610E-009 -1.1106099625979141E-009 -1.3743570648920975E-018
8.90 -0.0000000000000000 -3.1214650969150329E-009 -0.0000000000000000 3.1214650969150329E-009 -1.1108452482716395E-009 -7.3543118966969525E-018
9.00 0.0000000000000000 -3.1218387514419318E-009 0.0000000000000000 3.1218387514419318E-009 -1.1110618188262989E-009 2.2993518153675156E-018
9.10 -0.0000000000000000 -3.1221835810590119E-009 -0.0000000000000000 3.1221835810590119E-009 -1.1112625834503362E-009 -4.5396155320870169E-018
9.20 -0.0000000000000000 -3.1225253107750037E-009 -0.0000000000000000 3.1225253107750037E-009 -1.1114468451015987E-009 -3.7623410282329162E-018
9.30 -0.0000000000000000 -3.1228204661690325E-009 -0.0000000000000000 3.1228204661690325E-009 -1.1116232602047090E-009 -6.6865250897518120E-019
9.40 0.0000000000000000 -3.1230949443919112E-009 0.0000000000000000 3.1230949443919112E-009 -1.1117851896586753E-009 -6.0271749426049824E-019
9.50 -0.0000000000000000 -3.1233716481390135E-009 -0.0000000000000000 3.1233716481390135E-009 -1.1119361562955482E-009 -5.3157252732080079E-018
9.60 0.0000000000000000 -3.1236035675980332E-009 0.0000000000000000 3.1236035675980332E-009 -1.1120745476858333E-009 -5.5729174767020553E-019
9.70 0.0000000000000000 -3.1238153392980119E-009 0.0000000000000000 3.1238153392980119E-009 -1.1122021038417744E-009 -3.0796484063131305E-018
9.80 0.0000000000000000 -3.1240390517139865E-009 0.0000000000000000 3.1240390517139865E-009 -1.1123120185034981E-009 5.6947453625679992E-019
9.90 -0.0000000000000000 -3.1242435464200842E-009 -0.0000000000000000 3.1242435464200842E-009 -1.1123606424321646E-009 -2.4542652588679519E-018
10.00 0.0000000000000000 -3.1244243886690070E-009 0.0000000000000000 3.1244243886690070E-009 -1.1124696978435495E-009 -4.3082055090898989E-019


==> SOM_data/lQEDcoup_750_750_bxp1_bym1.txt <==
1.00 0 1.7294485236442506E-009 0.0000000000000000 -1.7294485236442506E-009 3.2721695501050004E-010 1.411978098075075E-007
1.10 0 1.7401815564887705E-009 0.0000000000000000 -1.7401815564887705E-009 3.6291972548799286E-010 1.566039582918493E-007
1.20 0 1.7351456728930635E-009 0.0000000000000000 -1.7351456728930635E-009 3.8517120223610225E-010 1.662057216898285E-007
1.30 0 1.7201281040841292E-009 0.0000000000000000 -1.7201281040841292E-009 3.9812208332659537E-010 1.717941730736856E-007
1.40 0 1.6989315373220821E-009 0.0000000000000000 -1.6989315373220821E-009 4.0453673968321452E-010 1.745621697020460E-007
1.50 0 1.6741124125234963E-009 0.0000000000000000 -1.6741124125234963E-009 4.0657710911249373E-010 1.754426121430891E-007
1.60 0 1.6473654757459962E-009 0.0000000000000000 -1.6473654757459962E-009 4.0570995711259503E-010 1.750684262664618E-007
1.70 0 1.6199826998191221E-009 0.0000000000000000 -1.6199826998191221E-009 4.0311692181089945E-010 1.739495022628689E-007
1.80 0 1.5929188424481168E-009 0.0000000000000000 -1.5929188424481168E-009 3.9956625177050249E-010 1.724173480593768E-007
1.90 0 1.5668703286261337E-009 0.0000000000000000 -1.5668703286261337E-009 3.9572454016119921E-010 1.707596061336381E-007
2.00 0 1.5423496452057452E-009 0.0000000000000000 -1.5423496452057452E-009 3.9196707585731329E-010 1.691382178711624E-007
2.10 0 1.5197349930808207E-009 0.0000000000000000 -1.5197349930808207E-009 3.8861749508909475E-010 1.676928359586541E-007
2.20 0 1.4993331000895648E-009 0.0000000000000000 -1.4993331000895648E-009 3.8591752006412548E-010 1.665277662572455E-007
2.30 0 1.4813282831602924E-009 0.0000000000000000 -1.4813282831602924E-009 3.8400081340598939E-010 1.657006856979353E-007
2.40 0 1.4658722865033691E-009 0.0000000000000000 -1.4658722865033691E-009 3.8296283789351997E-010 1.652527875473053E-007
2.50 0 1.4530296911940050E-009 0.0000000000000000 -1.4530296911940050E-009 3.8286710633048586E-010 1.652114782972164E-007
2.60 0 1.4428138346156345E-009 0.0000000000000000 -1.4428138346156345E-009 3.8371633491668255E-010 1.655779300185204E-007
2.70 0 1.4352162984624900E-009 0.0000000000000000 -1.4352162984624900E-009 3.8549044883838181E-010 1.663434802024603E-007
2.80 0 1.4301700536733692E-009 0.0000000000000000 -1.4301700536733692E-009 3.8815941606270045E-010 1.674951696877801E-007
2.90 0 1.4275498227882006E-009 0.0000000000000000 -1.4275498227882006E-009 3.9167642842361053E-010 1.690128002225746E-007
3.00 0 1.4272449959016762E-009 0.0000000000000000 -1.4272449959016762E-009 3.9598277200137905E-010 1.708710360876969E-007
3.10 0 1.4290903875720627E-009 0.0000000000000000 -1.4290903875720627E-009 4.0100843961198625E-010 1.730396683928675E-007
3.20 0 1.4329100675713666E-009 0.0000000000000000 -1.4329100675713666E-009 4.0664944839680472E-010 1.754738273608309E-007
3.30 0 1.4384953071412257E-009 0.0000000000000000 -1.4384953071412257E-009 4.1281901216540185E-010 1.781360637708529E-007
3.40 0 1.4456000496227139E-009 0.0000000000000000 -1.4456000496227139E-009 4.1941558384847677E-010 1.809825589161025E-007
3.50 0 1.4539763315076520E-009 0.0000000000000000 -1.4539763315076520E-009 4.2633810553841448E-010 1.839697051687638E-007
3.60 0 1.4633957318478962E-009 0.0000000000000000 -1.4633957318478962E-009 4.3349119678941332E-010 1.870563447897114E-007
3.70 0 1.4736060501281284E-009 0.0000000000000000 -1.4736060501281284E-009 4.4076210034199191E-010 1.901938217487825E-007
3.80 0 1.4843952973162329E-009 0.0000000000000000 -1.4843952973162329E-009 4.4807243799510051E-010 1.933483149673358E-007
3.90 0 1.4954964164400167E-009 0.0000000000000000 -1.4954964164400167E-009 4.5530029268989511E-010 1.964672158582661E-007
4.00 0 1.5067351966324317E-009 0.0000000000000000 -1.5067351966324317E-009 4.6238626115438429E-010 1.995248912391775E-007
4.10 0 1.5179235028230164E-009 0.0000000000000000 -1.5179235028230164E-009 4.6926800596588647E-010 2.024944418084776E-007
4.20 0 1.5289177854413469E-009 0.0000000000000000 -1.5289177854413469E-009 4.7589385244410414E-010 2.053535693582913E-007
4.30 0 1.5395844352627285E-009 0.0000000000000000 -1.5395844352627285E-009 4.8221325835520902E-010 2.080804643442325E-007
4.40 0 1.5498270492089268E-009 0.0000000000000000 -1.5498270492089268E-009 4.8819888529980575E-010 2.106633299383510E-007
4.50 0 1.5595857466611829E-009 0.0000000000000000 -1.5595857466611829E-009 4.9383291287261016E-010 2.130944764345655E-007
4.60 0 1.5688158733984058E-009 0.0000000000000000 -1.5688158733984058E-009 4.9911025400279939E-010 2.153717087043831E-007
4.70 0 1.5774728504460993E-009 0.0000000000000000 -1.5774728504460993E-009 5.0402120694432274E-010 2.174908403349161E-007
4.80 0 1.5855391315670539E-009 0.0000000000000000 -1.5855391315670539E-009 5.0857662929070586E-010 2.194565565003152E-007
4.90 0 1.5930228424007426E-009 0.0000000000000000 -1.5930228424007426E-009 5.1278278992839737E-010 2.212715622958452E-007
5.00 0 1.5999383083365111E-009 0.0000000000000000 -1.5999383083365111E-009 5.1665017135879346E-010 2.229403810392221E-007
5.10 0 1.6063058369689411E-009 0.0000000000000000 -1.6063058369689411E-009 5.2019975152081193E-010 2.244720649477843E-007
5.20 0 1.6121331970277855E-009 0.0000000000000000 -1.6121331970277855E-009 5.2345015562880642E-010 2.258746510119406E-007
5.30 0 1.6174776296774013E-009 0.0000000000000000 -1.6174776296774013E-009 5.2641708385440042E-010 2.271549140328385E-007
5.40 0 1.6223563084318083E-009 0.0000000000000000 -1.6223563084318083E-009 5.2912956368590349E-010 2.283253796993665E-007
5.50 0 1.6267865549090548E-009 0.0000000000000000 -1.6267865549090548E-009 5.3159255236190775E-010 2.293881871160127E-007
5.60 0 1.6308139249387825E-009 0.0000000000000000 -1.6308139249387825E-009 5.3383698720510511E-010 2.303566860866714E-007
5.70 0 1.6344822862896731E-009 0.0000000000000000 -1.6344822862896731E-009 5.3587333587099823E-010 2.312353935229223E-007
5.80 0 1.6378102788921129E-009 0.0000000000000000 -1.6378102788921129E-009 5.3772365364190750E-010 2.320338265279771E-007
5.90 0 1.6408191680689787E-009 0.0000000000000000 -1.6408191680689787E-009 5.3940435008579658E-010 2.327590660157268E-007
6.00 0 1.6435491245297415E-009 0.0000000000000000 -1.6435491245297415E-009 5.4093094520760174E-010 2.334178090434169E-007
6.10 0 1.6460218672383727E-009 0.0000000000000000 -1.6460218672383727E-009 5.4231621010878636E-010 2.340155664855729E-007
6.20 0 1.6482516095654869E-009 0.0000000000000000 -1.6482516095654869E-009 5.4357436908698145E-010 2.345584762871296E-007
6.30 0 1.6502755391303927E-009 0.0000000000000000 -1.6502755391303927E-009 5.4471837022671132E-010 2.350521256927297E-007
6.40 0 1.6521112999641711E-009 0.0000000000000000 -1.6521112999641711E-009 5.4575527107780208E-010 2.354995601148370E-007
6.50 0 1.6537686942472899E-009 0.0000000000000000 -1.6537686942472899E-009 5.4669699508770941E-010 2.359059246555709E-007
6.60 0 1.6552780667152794E-009 0.0000000000000000 -1.6552780667152794E-009 5.4755220455660600E-010 2.362749571952430E-007
6.70 0 1.6566323770170529E-009 0.0000000000000000 -1.6566323770170529E-009 5.4833063077528994E-010 2.366108568957187E-007
6.80 0 1.6578661088475100E-009 0.0000000000000000 -1.6578661088475100E-009 5.4903586270499740E-010 2.369151724342557E-007
6.90 0 1.6589876559998143E-009 0.0000000000000000 -1.6589876559998143E-009 5.4968175412751074E-010 2.371938818740477E-007
7.00 0 1.6600062938350924E-009 0.0000000000000000 -1.6600062938350924E-009 5.5026858623079575E-010 2.374471065509247E-007
7.10 0 1.6609278017642812E-009 0.0000000000000000 -1.6609278017642812E-009 5.5080361247220251E-010 2.376779764136431E-007
7.20 0 1.6617632761856994E-009 0.0000000000000000 -1.6617632761856994E-009 5.5128998108369881E-010 2.378878499597595E-007
7.30 0 1.6625333837691943E-009 0.0000000000000000 -1.6625333837691943E-009 5.5173726837531144E-010 2.380808594752040E-007
7.40 0 1.6632290925050405E-009 0.0000000000000000 -1.6632290925050405E-009 5.5214349131339423E-010 2.382561492585748E-007
7.50 0 1.6638605010211555E-009 0.0000000000000000 -1.6638605010211555E-009 5.5251284628678568E-010 2.384155300990049E-007
7.60 0 1.6644393473117634E-009 0.0000000000000000 -1.6644393473117634E-009 5.5285553360142345E-010 2.385634035435903E-007
7.70 0 1.6649633792812170E-009 0.0000000000000000 -1.6649633792812170E-009 5.5316469043077394E-010 2.386968082053467E-007
7.80 0 1.6654389354977128E-009 0.0000000000000000 -1.6654389354977128E-009 5.5344919534208242E-010 2.388195752861178E-007
7.90 0 1.6658871194027904E-009 0.0000000000000000 -1.6658871194027904E-009 5.5371662222367476E-010 2.389349730043405E-007
8.00 0 1.6662853065287411E-009 0.0000000000000000 -1.6662853065287411E-009 5.5395427526557570E-010 2.390375229746379E-007
8.10 0 1.6666488209096616E-009 0.0000000000000000 -1.6666488209096616E-009 5.5417388055537307E-010 2.391322851361184E-007
8.20 0 1.6669861257551831E-009 0.0000000000000000 -1.6669861257551831E-009 5.5437558923336436E-010 2.392193247076246E-007
8.30 0 1.6672930856145583E-009 0.0000000000000000 -1.6672930856145583E-009 5.5456316869219359E-010 2.393002673615791E-007
8.40 0 1.6675759548676850E-009 0.0000000000000000 -1.6675759548676850E-009 5.5473628546065397E-010 2.393749692013437E-007
8.50 0 1.6678338976429691E-009 0.0000000000000000 -1.6678338976429691E-009 5.5489791854525654E-010 2.394447157019595E-007
8.60 0 1.6680766514943821E-009 0.0000000000000000 -1.6680766514943821E-009 5.5504275520251961E-010 2.395072143544393E-007
8.70 0 1.6682933658919648E-009 0.0000000000000000 -1.6682933658919648E-009 5.5517962692411188E-010 2.395662760474008E-007
8.80 0 1.6684959953359038E-009 0.0000000000000000 -1.6684959953359038E-009 5.5530497234745994E-010 2.396203640125294E-007
8.90 0 1.6686889831404941E-009 0.0000000000000000 -1.6686889831404941E-009 5.5542262142769659E-010 2.396711309186759E-007
9.00 0 1.6688646156019959E-009 0.0000000000000000 -1.6688646156019959E-009 5.5553091807369075E-010 2.397178621439232E-007
9.10 0 1.6690269897429656E-009 0.0000000000000000 -1.6690269897429656E-009 5.5563128960107419E-010 2.397611735910103E-007
9.20 0 1.6691718959760973E-009 0.0000000000000000 -1.6691718959760973E-009 5.5572341637529389E-010 2.398009273340406E-007
9.30 0 1.6693122025495925E-009 0.0000000000000000 -1.6693122025495925E-009 5.5581162545309652E-010 2.398389905468277E-007
9.40 0 1.6694424794211000E-009 0.0000000000000000 -1.6694424794211000E-009 5.5589258710063847E-010 2.398739264116322E-007
9.50 0 1.6695647565417120E-009 0.0000000000000000 -1.6695647565417120E-009 5.5596806799550189E-010 2.399064972698470E-007
9.60 0 1.6696694851830180E-009 0.0000000000000000 -1.6696694851830180E-009 5.5603726884976329E-010 2.399363582196303E-007
9.70 0 1.6697719399074142E-009 0.0000000000000000 -1.6697719399074142E-009 5.5610105646389546E-010 2.399638832951538E-007
9.80 0 1.6698615713789519E-009 0.0000000000000000 -1.6698615713789519E-009 5.5615600433445809E-010 2.399875939215892E-007
9.90 0 1.6698985609073236E-009 0.0000000000000000 -1.6698985609073236E-009 5.5618031266941396E-010 2.399980832424951E-007
10.00 0 1.6699771410838826E-009 0.0000000000000000 -1.6699771410838826E-009 5.5623485018983603E-010 2.400216167981904E-007


==> SOM_data/lQEDcoup_750_750_bxp1_byp1.txt <==
1.00 0.0000000000000000 -1.8517695206967669E-009 0.0000000000000000 1.8517695206967669E-009 3.2721695432821500E-010 3.2721695432821500E-010
1.10 0.0000000000000000 -1.3333818102318622E-009 0.0000000000000000 1.3333818102318622E-009 3.6291972520659264E-010 3.6291972520659264E-010
1.20 0.0000000000000000 -9.7438175339472384E-010 0.0000000000000000 9.7438175339472384E-010 3.8517120108559328E-010 3.8517120108559328E-010
1.30 0.0000000000000000 -7.1948206394187809E-010 0.0000000000000000 7.1948206394187809E-010 3.9812208397759313E-010 3.9812208397759313E-010
1.40 0.0000000000000000 -5.3410165150996874E-010 0.0000000000000000 5.3410165150996874E-010 4.0453673962948087E-010 4.0453673962948087E-010
1.50 0.0000000000000000 -3.9619497256702978E-010 0.0000000000000000 3.9619497256702978E-010 4.0657710920550854E-010 4.0657710920550854E-010
1.60 0.0000000000000000 -2.9193600812494485E-010 0.0000000000000000 2.9193600812494485E-010 4.0570995717119912E-010 4.0570995717119912E-010
1.70 0.0000000000000000 -2.1214130070295386E-010 0.0000000000000000 2.1214130070295386E-010 4.0311692178450908E-010 4.0311692178450908E-010
1.80 0.0000000000000000 -1.5048613431589456E-010 0.0000000000000000 1.5048613431589456E-010 3.9956625182468613E-010 3.9956625182468613E-010
1.90 0.0000000000000000 -1.0255130160391833E-010 0.0000000000000000 1.0255130160391833E-010 3.9572454018819839E-010 3.9572454018819839E-010
2.00 0.0000000000000000 -6.5195764145969308E-011 0.0000000000000000 6.5195764145969308E-011 3.9196707585061644E-010 3.9196707585061644E-010
2.10 0.0000000000000000 -3.6188629927161323E-011 0.0000000000000000 3.6188629927161323E-011 3.8861749508721540E-010 3.8861749508721540E-010
2.20 0.0000000000000000 -1.3638889110076274E-011 0.0000000000000000 1.3638889110076274E-011 3.8591752008389841E-010 3.8591752008389841E-010
2.30 0.0000000000000000 3.6776614705782886E-012 0.0000000000000000 -3.6776614705782886E-012 3.8400081339410445E-010 3.8400081339410445E-010
2.40 0.0000000000000000 1.6773431932132934E-011 0.0000000000000000 -1.6773431932132934E-011 3.8296283789571696E-010 3.8296283789571696E-010
2.50 0.0000000000000000 2.6513500006021486E-011 0.0000000000000000 -2.6513500006021486E-011 3.8286710632310079E-010 3.8286710632310079E-010
2.60 0.0000000000000000 3.3392474182176443E-011 0.0000000000000000 -3.3392474182176443E-011 3.8371633492502053E-010 3.8371633492502053E-010
2.70 0.0000000000000000 3.8026429414024987E-011 0.0000000000000000 -3.8026429414024987E-011 3.8549044883070557E-010 3.8549044883070557E-010
2.80 0.0000000000000000 4.0855683509183871E-011 0.0000000000000000 -4.0855683509183871E-011 3.8815941606277986E-010 3.8815941606277986E-010
2.90 0.0000000000000000 4.2192017052946700E-011 0.0000000000000000 -4.2192017052946700E-011 3.9167642842649574E-010 3.9167642842649574E-010
3.00 0.0000000000000000 4.2235669381868604E-011 0.0000000000000000 -4.2235669381868604E-011 3.9598277199859972E-010 3.9598277199859972E-010
3.10 0.0000000000000000 4.1303255999622102E-011 0.0000000000000000 -4.1303255999622102E-011 4.0100843961420971E-010 4.0100843961420971E-010
3.20 0.0000000000000000 3.9545109311490701E-011 0.0000000000000000 -3.9545109311490701E-011 4.0664944839540182E-010 4.0664944839540182E-010
3.30 0.0000000000000000 3.7160141434398708E-011 0.0000000000000000 -3.7160141434398708E-011 4.1281901216558714E-010 4.1281901216558714E-010
3.40 0.0000000000000000 3.4216733096667694E-011 0.0000000000000000 -3.4216733096667694E-011 4.1941558385059435E-010 4.1941558385059435E-010
3.50 0.0000000000000000 3.0913824843447620E-011 0.0000000000000000 -3.0913824843447620E-011 4.2633810553830860E-010 4.2633810553830860E-010
3.60 0.0000000000000000 2.7298912879514977E-011 0.0000000000000000 -2.7298912879514977E-011 4.3349119678869863E-010 4.3349119678869863E-010
3.70 0.0000000000000000 2.3510351268530441E-011 0.0000000000000000 -2.3510351268530441E-011 4.4076210034151546E-010 4.4076210034151546E-010
3.80 0.0000000000000000 1.9575702966264634E-011 0.0000000000000000 -1.9575702966264634E-011 4.4807243799372409E-010 4.4807243799372409E-010
3.90 0.0000000000000000 1.5576769671802388E-011 0.0000000000000000 -1.5576769671802388E-011 4.5530029268968335E-010 4.5530029268968335E-010
4.00 0.0000000000000000 1.1635987193566740E-011 0.0000000000000000 -1.1635987193566740E-011 4.6238626115520485E-010 4.6238626115520485E-010
4.10 0.0000000000000000 7.7799199891140998E-012 0.0000000000000000 -7.7799199891140998E-012 4.6926800596702468E-010 4.6926800596702468E-010
4.20 0.0000000000000000 4.0025115999709984E-012 0.0000000000000000 -4.0025115999709984E-012 4.7589385244521587E-010 4.7589385244521587E-010
4.30 0.0000000000000000 4.1683428682219375E-013 0.0000000000000000 -4.1683428682219375E-013 4.8221325835557960E-010 4.8221325835557960E-010
4.40 0.0000000000000000 -3.0199240430052115E-012 0.0000000000000000 3.0199240430052115E-012 4.8819888530139393E-010 4.8819888530139393E-010
4.50 0.0000000000000000 -6.2577391149537613E-012 0.0000000000000000 6.2577391149537613E-012 4.9383291287261016E-010 4.9383291287261016E-010
4.60 0.0000000000000000 -9.2601718660824037E-012 0.0000000000000000 9.2601718660824037E-012 4.9911025400219058E-010 4.9911025400219058E-010
4.70 0.0000000000000000 -1.2084707195537517E-011 0.0000000000000000 1.2084707195537517E-011 5.0402120694419040E-010 5.0402120694419040E-010
4.80 0.0000000000000000 -1.4669046863216986E-011 0.0000000000000000 1.4669046863216986E-011 5.0857662929239992E-010 5.0857662929239992E-010
4.90 0.0000000000000000 -1.7101750250210154E-011 0.0000000000000000 1.7101750250210154E-011 5.1278278992800032E-010 5.1278278992800032E-010
5.00 0.0000000000000000 -1.9351786271354196E-011 0.0000000000000000 1.9351786271354196E-011 5.1665017135821113E-010 5.1665017135821113E-010
5.10 0.0000000000000000 -2.1390503391875008E-011 0.0000000000000000 2.1390503391875008E-011 5.2019975152081193E-010 5.2019975152081193E-010
5.20 0.0000000000000000 -2.3246030255320663E-011 0.0000000000000000 2.3246030255320663E-011 5.2345015562819762E-010 5.2345015562819762E-010
5.30 0.0000000000000000 -2.4932564785177872E-011 0.0000000000000000 2.4932564785177872E-011 5.2641708385498275E-010 5.2641708385498275E-010
5.40 0.0000000000000000 -2.6466421132684044E-011 0.0000000000000000 2.6466421132684044E-011 5.2912956368611525E-010 5.2912956368611525E-010
5.50 0.0000000000000000 -2.7862553089916977E-011 0.0000000000000000 2.7862553089916977E-011 5.3159255236201363E-010 5.3159255236201363E-010
5.60 0.0000000000000000 -2.9160075827558586E-011 0.0000000000000000 2.9160075827558586E-011 5.3383698720499923E-010 5.3383698720499923E-010
5.70 0.0000000000000000 -3.0295508358674153E-011 0.0000000000000000 3.0295508358674153E-011 5.3587333587031002E-010 5.3587333587031002E-010
5.80 0.0000000000000000 -3.1321529791694253E-011 0.0000000000000000 3.1321529791694253E-011 5.3772365364190750E-010 5.3772365364190750E-010
5.90 0.0000000000000000 -3.2272210145662013E-011 0.0000000000000000 3.2272210145662013E-011 5.3940435008598187E-010 5.3940435008598187E-010
6.00 0.0000000000000000 -3.3138269871614226E-011 0.0000000000000000 3.3138269871614226E-011 5.4093094520768115E-010 5.4093094520768115E-010
6.10 0.0000000000000000 -3.3927554114592978E-011 0.0000000000000000 3.3927554114592978E-011 5.4231621010889224E-010 5.4231621010889224E-010
6.20 0.0000000000000000 -3.4611409380425200E-011 0.0000000000000000 3.4611409380425200E-011 5.4357436908711380E-010 5.4357436908711380E-010
6.30 0.0000000000000000 -3.5257228243714000E-011 0.0000000000000000 3.5257228243714000E-011 5.4471837022671132E-010 5.4471837022671132E-010
6.40 0.0000000000000000 -3.5830614258717771E-011 0.0000000000000000 3.5830614258717771E-011 5.4575527107769620E-010 5.4575527107769620E-010
6.50 0.0000000000000000 -3.6363294224922215E-011 0.0000000000000000 3.6363294224922215E-011 5.4669699508720649E-010 5.4669699508720649E-010
6.60 0.0000000000000000 -3.6828906359744046E-011 0.0000000000000000 3.6828906359744046E-011 5.4755220455631483E-010 5.4755220455631483E-010
6.70 0.0000000000000000 -3.7246291387494424E-011 0.0000000000000000 3.7246291387494424E-011 5.4833063077568699E-010 5.4833063077568699E-010
6.80 0.0000000000000000 -3.7632531406479911E-011 0.0000000000000000 3.7632531406479911E-011 5.4903586270491799E-010 5.4903586270491799E-010
6.90 0.0000000000000000 -3.7975301500641763E-011 0.0000000000000000 3.7975301500641763E-011 5.4968175412751074E-010 5.4968175412751074E-010
7.00 0.0000000000000000 -3.8292804202928621E-011 0.0000000000000000 3.8292804202928621E-011 5.5026858623079575E-010 5.5026858623079575E-010
7.10 0.0000000000000000 -3.8584711825621710E-011 0.0000000000000000 3.8584711825621710E-011 5.5080361247241427E-010 5.5080361247241427E-010
7.20 0.0000000000000000 -3.8833677995499647E-011 0.0000000000000000 3.8833677995499647E-011 5.5128998108409586E-010 5.5128998108409586E-010
7.30 0.0000000000000000 -3.9067594491817133E-011 0.0000000000000000 3.9067594491817133E-011 5.5173726837528497E-010 5.5173726837528497E-010
7.40 0.0000000000000000 -3.9279155768694758E-011 0.0000000000000000 3.9279155768694758E-011 5.5214349131400303E-010 5.5214349131400303E-010
7.50 0.0000000000000000 -3.9479293144611774E-011 0.0000000000000000 3.9479293144611774E-011 5.5251284628649451E-010 5.5251284628649451E-010
7.60 0.0000000000000000 -3.9648101216876335E-011 0.0000000000000000 3.9648101216876335E-011 5.5285553360039113E-010 5.5285553360039113E-010
7.70 0.0000000000000000 -3.9804032120729552E-011 0.0000000000000000 3.9804032120729552E-011 5.5316469043151509E-010 5.5316469043151509E-010
7.80 0.0000000000000000 -3.9957090563063908E-011 0.0000000000000000 3.9957090563063908E-011 5.5344919534258535E-010 5.5344919534258535E-010
7.90 0.0000000000000000 -4.0085329636671766E-011 0.0000000000000000 4.0085329636671766E-011 5.5371662222319830E-010 5.5371662222319830E-010
8.00 0.0000000000000000 -4.0210824537723976E-011 0.0000000000000000 4.0210824537723976E-011 5.5395427526668743E-010 5.5395427526668743E-010
8.10 0.0000000000000000 -4.0333135475173500E-011 0.0000000000000000 4.0333135475173500E-011 5.5417388055558483E-010 5.5417388055558483E-010
8.20 0.0000000000000000 -4.0426116155324605E-011 0.0000000000000000 4.0426116155324605E-011 5.5437558923341730E-010 5.5437558923341730E-010
8.30 0.0000000000000000 -4.0518822378377833E-011 0.0000000000000000 4.0518822378377833E-011 5.5456316869187595E-010 5.5456316869187595E-010
8.40 0.0000000000000000 -4.0608280528869213E-011 0.0000000000000000 4.0608280528869213E-011 5.5473628546038927E-010 5.5473628546038927E-010
8.50 0.0000000000000000 -4.0688311265867486E-011 0.0000000000000000 4.0688311265867486E-011 5.5489791854515066E-010 5.5489791854515066E-010
8.60 0.0000000000000000 -4.0743028973702600E-011 0.0000000000000000 4.0743028973702600E-011 5.5504275520251961E-010 5.5504275520251961E-010
8.70 0.0000000000000000 -4.0822502697387836E-011 0.0000000000000000 4.0822502697387836E-011 5.5517962692411188E-010 5.5517962692411188E-010
8.80 0.0000000000000000 -4.0873072842222271E-011 0.0000000000000000 4.0873072842222271E-011 5.5530497234777758E-010 5.5530497234777758E-010
8.90 0.0000000000000000 -4.0922520337635228E-011 0.0000000000000000 4.0922520337635228E-011 5.5542262142748483E-010 5.5542262142748483E-010
9.00 0.0000000000000000 -4.0968533974714907E-011 0.0000000000000000 4.0968533974714907E-011 5.5553091807400839E-010 5.5553091807400839E-010
9.10 0.0000000000000000 -4.1004498984867357E-011 0.0000000000000000 4.1004498984867357E-011 5.5563128960149771E-010 5.5563128960149771E-010
9.20 0.0000000000000000 -4.1056084795897417E-011 0.0000000000000000 4.1056084795897417E-011 5.5572341637550565E-010 5.5572341637550565E-010
9.30 0.0000000000000000 -4.1082078212322270E-011 0.0000000000000000 4.1082078212322270E-011 5.5581162545262007E-010 5.5581162545262007E-010
9.40 0.0000000000000000 -4.1115810202644885E-011 0.0000000000000000 4.1115810202644885E-011 5.5589258710058553E-010 5.5589258710058553E-010
9.50 0.0000000000000000 -4.1149364983404660E-011 0.0000000000000000 4.1149364983404660E-011 5.5596806799550189E-010 5.5596806799550189E-010
9.60 0.0000000000000000 -4.1182354286557034E-011 0.0000000000000000 4.1182354286557034E-011 5.5603726884928683E-010 5.5603726884928683E-010
9.70 0.0000000000000000 -4.1206815536635577E-011 0.0000000000000000 4.1206815536635577E-011 5.5610105646389546E-010 5.5610105646389546E-010
9.80 0.0000000000000000 -4.1235873349704039E-011 0.0000000000000000 4.1235873349704039E-011 5.5615600433488160E-010 5.5615600433488160E-010
9.90 0.0000000000000000 -4.1265388535258910E-011 0.0000000000000000 4.1265388535258910E-011 5.5618031266951984E-010 5.5618031266951984E-010
10.00 0.0000000000000000 -4.1295299602943383E-011 0.0000000000000000 4.1295299602943383E-011 5.5623485019010073E-010 5.5623485019010073E-010


==> SOM_data/lQEDcoup_bBx0_300_cm1_1500.txt <==
1.00 -5.0952558835450491E-010 0.0000000000000000 -5.0952558835450491E-010 0.0000000000000000 3.5348974945430902E-019 -1.6463606247625511E-010
1.10 -1.4539244366698860E-010 0.0000000000000000 -1.4539244366698860E-010 0.0000000000000000 2.2368481287043808E-018 -1.7498974003414365E-010
1.20 1.1563107110821476E-010 0.0000000000000000 1.1563107110821476E-010 0.0000000000000000 -2.8543927377560060E-018 -1.8299609218992225E-010
1.30 3.0780873754887997E-010 0.0000000000000000 3.0780873754887997E-010 0.0000000000000000 1.2195380616134559E-019 -1.8912758797202318E-010
1.40 4.5199840354092445E-010 0.0000000000000000 4.5199840354092445E-010 0.0000000000000000 -9.6014225294810549E-022 -1.9370314121333891E-010
1.50 5.6345218814520980E-010 0.0000000000000000 5.6345218814520980E-010 0.0000000000000000 2.8393452624480893E-019 -1.9714320449694195E-010
1.60 6.5107031959274350E-010 0.0000000000000000 6.5107031959274350E-010 0.0000000000000000 2.6704546661498927E-019 -1.9989514199615801E-010
1.70 7.2178724663385860E-010 0.0000000000000000 7.2178724663385860E-010 0.0000000000000000 -5.0144609662990359E-019 -2.0227105366121253E-010
1.80 7.8007015054324531E-010 0.0000000000000000 7.8007015054324531E-010 0.0000000000000000 -1.2429120164598833E-018 -2.0453168526094392E-010
1.90 8.2941280284781700E-010 0.0000000000000000 8.2941280284781700E-010 0.0000000000000000 9.0958525431748969E-019 -2.0694277616589387E-010
2.00 8.7258149162737169E-010 0.0000000000000000 8.7258149162737169E-010 0.0000000000000000 7.0589343636011127E-019 -2.0967903406578592E-010
2.10 9.1126761506160895E-010 0.0000000000000000 9.1126761506160895E-010 0.0000000000000000 3.8714194841821384E-019 -2.1287200620971985E-010
2.20 9.4694645343167006E-010 0.0000000000000000 9.4694645343167006E-010 0.0000000000000000 -8.9127959136370763E-019 -2.1663022991059201E-010
2.30 9.8059195594282826E-010 0.0000000000000000 9.8059195594282826E-010 0.0000000000000000 -2.7463216441699974E-019 -2.2101546572138637E-010
2.40 1.0127471263074811E-009 0.0000000000000000 1.0127471263074811E-009 0.0000000000000000 -1.2226860690002239E-019 -2.2601650373837839E-010
2.50 1.0435875040858273E-009 0.0000000000000000 1.0435875040858273E-009 0.0000000000000000 -4.7171316686240569E-019 -2.3150286262314957E-010
2.60 1.0728446576179993E-009 0.0000000000000000 1.0728446576179993E-009 0.0000000000000000 9.1438596558221385E-019 -2.3721834249700534E-010
2.70 1.0999193537519819E-009 0.0000000000000000 1.0999193537519819E-009 0.0000000000000000 -5.5500944231479717E-019 -2.4277051562169520E-010
2.80 1.1237236472453556E-009 0.0000000000000000 1.1237236472453556E-009 0.0000000000000000 -3.5199444594559575E-019 -2.4758875515949646E-010
2.90 1.1428910880638192E-009 0.0000000000000000 1.1428910880638192E-009 0.0000000000000000 -9.5260277525691073E-019 -2.5095219031030841E-010
3.00 1.1559086786853849E-009 0.0000000000000000 1.1559086786853849E-009 0.0000000000000000 4.2649204075220390E-019 -2.5208519783319896E-010
3.10 1.1613834652397078E-009 0.0000000000000000 1.1613834652397078E-009 0.0000000000000000 4.1388427116840846E-019 -2.5029071556590192E-010
3.20 1.1584036993116410E-009 0.0000000000000000 1.1584036993116410E-009 0.0000000000000000 3.7303887532579681E-021 -2.4513583375059704E-010
3.30 1.1467240366578472E-009 0.0000000000000000 1.1467240366578472E-009 0.0000000000000000 3.8862151189000652E-019 -2.3650655714519748E-010
3.40 1.1267369131893730E-009 0.0000000000000000 1.1267369131893730E-009 0.0000000000000000 3.4895661881737663E-020 -2.2466822841141120E-010
3.50 1.0994333543733176E-009 0.0000000000000000 1.0994333543733176E-009 0.0000000000000000 2.9488959195058660E-019 -2.1020309508358597E-010
3.60 1.0660121647570485E-009 0.0000000000000000 1.0660121647570485E-009 0.0000000000000000 -2.1894391374603928E-020 -1.9381898165918251E-010
3.70 1.0277800095245120E-009 0.0000000000000000 1.0277800095245120E-009 0.0000000000000000 1.4412679618967445E-018 -1.7625293283751913E-010
3.80 9.8609422887574355E-010 0.0000000000000000 9.8609422887574355E-010 0.0000000000000000 2.5319423411349350E-019 -1.5819493616741159E-010
3.90 9.4200935253721930E-010 0.0000000000000000 9.4200935253721930E-010 0.0000000000000000 -9.2110696135292628E-020 -1.4019869904042623E-010
4.00 8.9646705793711665E-010 0.0000000000000000 8.9646705793711665E-010 0.0000000000000000 -5.8998380438128878E-019 -1.2270808176896091E-010
4.10 8.5022455758466615E-010 0.0000000000000000 8.5022455758466615E-010 0.0000000000000000 -7.5945678204510346E-019 -1.0603454001365826E-010
4.20 8.0385016691943299E-010 0.0000000000000000 8.0385016691943299E-010 0.0000000000000000 -6.8053623686013648E-019 -9.0381666997161544E-011
4.30 7.5780841736590691E-010 0.0000000000000000 7.5780841736590691E-010 0.0000000000000000 -9.6911407400035274E-020 -7.5899259468391005E-011
4.40 7.1241668635141948E-010 0.0000000000000000 7.1241668635141948E-010 0.0000000000000000 5.5449002109612189E-019 -6.2664452664539047E-011
4.50 6.6801604134221725E-010 0.0000000000000000 6.6801604134221725E-010 0.0000000000000000 -4.8976698922508854E-019 -5.0713189085768210E-011
4.60 6.2485129471959120E-010 0.0000000000000000 6.2485129471959120E-010 0.0000000000000000 1.7794111753408075E-019 -4.0050446384250668E-011
4.70 5.8313850756461184E-010 0.0000000000000000 5.8313850756461184E-010 0.0000000000000000 1.1941808621135057E-018 -3.0636984457930264E-011
4.80 5.4295328920107799E-010 0.0000000000000000 5.4295328920107799E-010 0.0000000000000000 -7.2238899506649710E-019 -2.2426124509027671E-011
4.90 5.0447063757615191E-010 0.0000000000000000 5.0447063757615191E-010 0.0000000000000000 -3.3526908269990306E-018 -1.5348931824931186E-011
5.00 4.6776384068680619E-010 0.0000000000000000 4.6776384068680619E-010 0.0000000000000000 -2.0445048773761152E-018 -9.3255773731590954E-012
5.10 4.3288619365952305E-010 0.0000000000000000 4.3288619365952305E-010 0.0000000000000000 1.1528632651628396E-018 -4.2661721779520006E-012
5.20 3.9989583356760482E-010 0.0000000000000000 3.9989583356760482E-010 0.0000000000000000 -5.4071748877921674E-019 -8.1593176666731043E-014
5.30 3.6880428578531511E-010 0.0000000000000000 3.6880428578531511E-010 0.0000000000000000 -7.5394776911833647E-020 3.3188169810220244E-012
5.40 3.3958993779870137E-010 0.0000000000000000 3.3958993779870137E-010 0.0000000000000000 3.7593504212150952E-019 6.0251255083259845E-012
5.50 3.1222309188120878E-010 0.0000000000000000 3.1222309188120878E-010 0.0000000000000000 -1.5313481932675801E-019 8.1299378657042339E-012
5.60 2.8665734722880299E-010 0.0000000000000000 2.8665734722880299E-010 0.0000000000000000 4.7002898291049743E-019 9.7130404752626778E-012
5.70 2.6284108551129736E-010 0.0000000000000000 2.6284108551129736E-010 0.0000000000000000 -1.4351765676034473E-018 1.0852930196213695E-011
5.80 2.4069266183769318E-010 0.0000000000000000 2.4069266183769318E-010 0.0000000000000000 -6.3862051850599489E-019 1.1616465633538745E-011
5.90 2.2015093121968372E-010 0.0000000000000000 2.2015093121968372E-010 0.0000000000000000 -4.9977765271489127E-019 1.2064782790884072E-011
6.00 2.0113920957460333E-010 0.0000000000000000 2.0113920957460333E-010 0.0000000000000000 -1.0284854933137880E-018 1.2256349789850001E-011
6.10 1.8358498524499071E-010 0.0000000000000000 1.8358498524499071E-010 0.0000000000000000 -1.7895477591259749E-018 1.2239576032271174E-011
6.20 1.6739412003913095E-010 0.0000000000000000 1.6739412003913095E-010 0.0000000000000000 7.0793964116151356E-019 1.2055873145872575E-011
6.30 1.5249624123192571E-010 0.0000000000000000 1.5249624123192571E-010 0.0000000000000000 -1.0234801615688990E-018 1.1744193711552847E-011
6.40 1.3879891300222296E-010 0.0000000000000000 1.3879891300222296E-010 0.0000000000000000 7.8602596438899904E-019 1.1334679765933078E-011
6.50 1.2622863616558114E-010 0.0000000000000000 1.2622863616558114E-010 0.0000000000000000 6.5692618145982626E-019 1.0853164507202347E-011
6.60 1.1470068622487548E-010 0.0000000000000000 1.1470068622487548E-010 0.0000000000000000 -1.3827307645407537E-018 1.0322255324898178E-011
6.70 1.0413478320834814E-010 0.0000000000000000 1.0413478320834814E-010 0.0000000000000000 8.8131614798483923E-019 9.7608474341209338E-012
6.80 9.4475872257379899E-011 0.0000000000000000 9.4475872257379899E-011 0.0000000000000000 2.2064383773486812E-019 9.1807141694558061E-012
6.90 8.5644367024422425E-011 0.0000000000000000 8.5644367024422425E-011 0.0000000000000000 7.9959387622559140E-019 8.5979320951469894E-012
7.00 7.7588947461974562E-011 0.0000000000000000 7.7588947461974562E-011 0.0000000000000000 -1.5990303520819522E-019 8.0190929585479649E-012
7.10 7.0238211599030747E-011 0.0000000000000000 7.0238211599030747E-011 0.0000000000000000 -7.5681245584017642E-019 7.4524340798060303E-012
7.20 6.3539356389749550E-011 0.0000000000000000 6.3539356389749550E-011 0.0000000000000000 -7.9660326920826347E-020 6.9040945135088078E-012
7.30 5.7435605996078409E-011 0.0000000000000000 5.7435605996078409E-011 0.0000000000000000 4.4249965831360772E-019 6.3766895503120201E-012
7.40 5.1879923875670890E-011 0.0000000000000000 5.1879923875670890E-011 0.0000000000000000 -2.5420317048099323E-018 5.8735272102820056E-012
7.50 4.6831708818282642E-011 0.0000000000000000 4.6831708818282642E-011 0.0000000000000000 2.9970604325218204E-019 5.3954152779206384E-012
7.60 4.2243171801160874E-011 0.0000000000000000 4.2243171801160874E-011 0.0000000000000000 -5.5578070412459632E-019 4.9444834544876870E-012
7.70 3.8075407163229545E-011 0.0000000000000000 3.8075407163229545E-011 0.0000000000000000 -1.5194329853088822E-018 4.5224710378799986E-012
7.80 3.4294370687101422E-011 0.0000000000000000 3.4294370687101422E-011 0.0000000000000000 -3.9271392149281110E-019 4.1290416139420053E-012
7.90 3.0871754462239109E-011 0.0000000000000000 3.0871754462239109E-011 0.0000000000000000 -4.6107290189518773E-019 3.7618784893819773E-012
8.00 2.7766404793670767E-011 0.0000000000000000 2.7766404793670767E-011 0.0000000000000000 -2.6515351417569965E-018 3.4221819288710031E-012
8.10 2.4955139781248930E-011 0.0000000000000000 2.4955139781248930E-011 0.0000000000000000 -3.5477256246439711E-018 3.1071461662330560E-012
8.20 2.2405801727810348E-011 0.0000000000000000 2.2405801727810348E-011 0.0000000000000000 -1.4229308188691705E-018 2.8168913828660701E-012
8.30 2.0102863361959675E-011 0.0000000000000000 2.0102863361959675E-011 0.0000000000000000 -7.6591019718790702E-020 2.5500225930030217E-012
8.40 1.8017122694058494E-011 0.0000000000000000 1.8017122694058494E-011 0.0000000000000000 -3.9919094669090433E-018 2.3040207209323665E-012
8.50 1.6137300576173354E-011 0.0000000000000000 1.6137300576173354E-011 0.0000000000000000 -1.4427947454793236E-018 2.0777740554166826E-012
8.60 1.4440319220093155E-011 0.0000000000000000 1.4440319220093155E-011 0.0000000000000000 -4.7301958992780071E-019 1.8710170977940238E-012
8.70 1.2908512283506000E-011 0.0000000000000000 1.2908512283506000E-011 0.0000000000000000 -6.5620213976078888E-019 1.6824140909846961E-012
8.80 1.1526744661477303E-011 0.0000000000000000 1.1526744661477303E-011 0.0000000000000000 -1.3742626246705739E-018 1.5111850001074645E-012
8.90 1.0280357439759000E-011 0.0000000000000000 1.0280357439759000E-011 0.0000000000000000 -7.3543905968809638E-018 1.3555862566167653E-012
9.00 9.1596773294418283E-012 0.0000000000000000 9.1596773294418283E-012 0.0000000000000000 2.2993990354784745E-018 1.2141808197734662E-012
9.10 8.1497104956552757E-012 0.0000000000000000 8.1497104956552757E-012 0.0000000000000000 -4.5397099723089349E-018 1.0865912436968139E-012
9.20 7.2448887799749109E-012 0.0000000000000000 7.2448887799749109E-012 0.0000000000000000 -3.7624826885650043E-018 9.7062635496474348E-013
9.30 6.4280915823178456E-012 0.0000000000000000 6.4280915823178456E-012 0.0000000000000000 -6.6860528886437013E-019 8.6648850498917038E-013
9.40 5.6961316201449175E-012 0.0000000000000000 5.6961316201449175E-012 0.0000000000000000 -6.0274897433438872E-019 7.7247573512999095E-013
9.50 5.0383283033413289E-012 0.0000000000000000 5.0383283033413289E-012 0.0000000000000000 -5.3157252732080079E-018 6.8735036657104178E-013
9.60 4.4511679079977382E-012 0.0000000000000000 4.4511679079977382E-012 0.0000000000000000 -5.5710286722710915E-019 6.1170087026259326E-013
9.70 3.9215821884441705E-012 0.0000000000000000 3.9215821884441705E-012 0.0000000000000000 -3.0798215467190598E-018 5.4247753796190739E-013
9.80 3.4508558112389883E-012 0.0000000000000000 3.4508558112389883E-012 0.0000000000000000 5.6930139585047621E-019 4.7978355858071348E-013
9.90 3.0301290105260332E-012 0.0000000000000000 3.0301290105260332E-012 0.0000000000000000 -2.4543124789791081E-018 4.2254440495557973E-013
10.00 2.6523813293061690E-012 0.0000000000000000 2.6523813293061690E-012 0.0000000000000000 -4.3093073116740937E-019 3.7233617733720833E-013


==> SOM_data/lQEDcoup_bxp1_750_cC_500.txt <==
1.00 1.3400058799528322E-009 0.0000000000000000 1.3400058799528322E-009 0.0000000000000000 3.2721695432821500E-010 -8.0390664634553075E-019
1.10 8.9643334018719135E-010 -0.0000000000000000 8.9643334018719135E-010 -0.0000000000000000 3.6291972520659264E-010 -6.8072511730328216E-019
1.20 5.4665965472306868E-010 0.0000000000000000 5.4665965472306868E-010 0.0000000000000000 3.8517120108559328E-010 -1.2683850626315778E-016
1.30 2.8024200940787177E-010 0.0000000000000000 2.8024200940787177E-010 0.0000000000000000 3.9812208397759313E-010 -1.3922597829003870E-017
1.40 8.0430987438395315E-011 0.0000000000000000 8.0430987438395315E-011 0.0000000000000000 4.0453673962948087E-010 -1.7856347859443806E-017
1.50 -7.3666339186492731E-011 -0.0000000000000000 -7.3666339186492731E-011 -0.0000000000000000 4.0657710920550854E-010 -6.3508215820329796E-018
1.60 -1.9413671835948266E-010 -0.0000000000000000 -1.9413671835948266E-010 -0.0000000000000000 4.0570995795060178E-010 6.4568779508905889E-019
1.70 -2.9266033479810925E-010 0.0000000000000000 -2.9266033479810925E-010 0.0000000000000000 4.0311692178450908E-010 -1.5584729989152458E-017
1.80 -3.7139052477980086E-010 -0.0000000000000000 -3.7139052477980086E-010 -0.0000000000000000 3.9956625182468613E-010 -2.3794544373259781E-017
1.90 -4.3604551456830264E-010 -0.0000000000000000 -4.3604551456830264E-010 -0.0000000000000000 3.9572454018819839E-010 -1.2072828688569725E-017
2.00 -4.9079885852147617E-010 0.0000000000000000 -4.9079885852147617E-010 0.0000000000000000 3.9196707585061644E-010 -1.2517626392274898E-017
2.10 -5.3809390089227285E-010 -0.0000000000000000 -5.3809390089227285E-010 -0.0000000000000000 3.8861749508721540E-010 -1.6667738970403936E-017
2.20 -5.7991200986281952E-010 0.0000000000000000 -5.7991200986281952E-010 0.0000000000000000 3.8591752008389841E-010 -7.4465894372228983E-017
2.30 -6.1780843378712297E-010 0.0000000000000000 -6.1780843378712297E-010 0.0000000000000000 3.8400081339410445E-010 -2.1568305029451711E-017
2.40 -6.5349128476216057E-010 0.0000000000000000 -6.5349128476216057E-010 0.0000000000000000 3.8296283789571696E-010 -9.3602851636584306E-018
2.50 -6.8781435156150076E-010 0.0000000000000000 -6.8781435156150076E-010 0.0000000000000000 3.8286710632310079E-010 -3.1005637673901312E-017
2.60 -7.2139469611597217E-010 -0.0000000000000000 -7.2139469611597217E-010 -0.0000000000000000 3.8371633492502053E-010 -2.1143434212503387E-017
2.70 -7.5434746458708567E-010 0.0000000000000000 -7.5434746458708567E-010 0.0000000000000000 3.8549044883070557E-010 -2.8725756284220540E-017
2.80 -7.8721077385632815E-010 0.0000000000000000 -7.8721077385632815E-010 0.0000000000000000 3.8815941606277986E-010 -3.2087088391499032E-017
2.90 -8.2000216673397290E-010 0.0000000000000000 -8.2000216673397290E-010 0.0000000000000000 3.9167642842649574E-010 -5.6469428704011197E-018
3.00 -8.5202921981575611E-010 -0.0000000000000000 -8.5202921981575611E-010 -0.0000000000000000 3.9598277199859972E-010 -2.6779768298010563E-017
3.10 -8.8266837458632709E-010 -0.0000000000000000 -8.8266837458632709E-010 -0.0000000000000000 4.0100843961420971E-010 -1.5010643622074671E-017
3.20 -9.1091517671845253E-010 0.0000000000000000 -9.1091517671845253E-010 0.0000000000000000 4.0664944839540182E-010 -5.5373890653359885E-017
3.30 -9.3463489299488452E-010 -0.0000000000000000 -9.3463489299488452E-010 -0.0000000000000000 4.1281901216558714E-010 9.7494733168783918E-018
3.40 -9.5236163106776923E-010 0.0000000000000000 -9.5236163106776923E-010 0.0000000000000000 4.1941558385059435E-010 -4.1710059031528513E-017
3.50 -9.6331696848856637E-010 0.0000000000000000 -9.6331696848856637E-010 0.0000000000000000 4.2633810553830860E-010 -2.1726838681446841E-017
3.60 -9.6664237711366258E-010 0.0000000000000000 -9.6664237711366258E-010 0.0000000000000000 4.3349119678869863E-010 -7.7589567661839768E-018
3.70 -9.6287796424206828E-010 -0.0000000000000000 -9.6287796424206828E-010 -0.0000000000000000 4.4076210034151546E-010 -2.0177200565262202E-017
3.80 -9.5263321154424268E-010 0.0000000000000000 -9.5263321154424268E-010 0.0000000000000000 4.4807243799372409E-010 -6.6750348627899208E-019
3.90 -9.3736756867778878E-010 -0.0000000000000000 -9.3736756867778878E-010 -0.0000000000000000 4.5530029268968335E-010 -6.5354049951531821E-018
4.00 -9.1816625326730013E-010 -0.0000000000000000 -9.1816625326730013E-010 -0.0000000000000000 4.6238626115520485E-010 -9.3889005508041229E-018
4.10 -8.9570720574679712E-010 -0.0000000000000000 -8.9570720574679712E-010 -0.0000000000000000 4.6926800596702468E-010 -8.1665922426898576E-018
4.20 -8.7157557045104372E-010 0.0000000000000000 -8.7157557045104372E-010 0.0000000000000000 4.7589385244521587E-010 -8.0844449899340496E-018
4.30 -8.4511777240535382E-010 -0.0000000000000000 -8.4511777240535382E-010 -0.0000000000000000 4.8221325835557960E-010 -4.1794834870469189E-018
4.40 -8.1829718729459502E-010 0.0000000000000000 -8.1829718729459502E-010 0.0000000000000000 4.8819888530139393E-010 -1.8248998820787086E-018
4.50 -7.9093049882848357E-010 0.0000000000000000 -7.9093049882848357E-010 0.0000000000000000 4.9383291287261016E-010 -1.1791994949601034E-017
4.60 -7.6300709639474875E-010 0.0000000000000000 -7.6300709639474875E-010 0.0000000000000000 4.9911025400219058E-010 -8.6075965974958860E-019
4.70 -7.3483746239417810E-010 -0.0000000000000000 -7.3483746239417810E-010 -0.0000000000000000 5.0402120694419040E-010 -5.8064996247958910E-018
4.80 -7.0686612161860318E-010 -0.0000000000000000 -7.0686612161860318E-010 -0.0000000000000000 5.0857662929239992E-010 -7.9163256554461945E-018
4.90 -6.7919720951320470E-010 -0.0000000000000000 -6.7919720951320470E-010 -0.0000000000000000 5.1278278992800032E-010 -5.6709149466503076E-018
5.00 -6.5170591637158055E-010 0.0000000000000000 -6.5170591637158055E-010 0.0000000000000000 5.1665017135821113E-010 -2.2222413744300434E-018
5.10 -6.2433530458178866E-010 0.0000000000000000 -6.2433530458178866E-010 0.0000000000000000 5.2019975152081193E-010 -6.9408840865990685E-019
5.20 -5.9718568781669163E-010 -0.0000000000000000 -5.9718568781669163E-010 -0.0000000000000000 5.2345015562819762E-010 -3.4307771502269598E-018
5.30 -5.7038017286122641E-010 -0.0000000000000000 -5.7038017286122641E-010 -0.0000000000000000 5.2641708385498275E-010 -2.1241966843708320E-018
5.40 -5.4382614417658705E-010 0.0000000000000000 -5.4382614417658705E-010 0.0000000000000000 5.2912956368611525E-010 -1.8867739672647240E-018
5.50 -5.1758688024572995E-010 -0.0000000000000000 -5.1758688024572995E-010 -0.0000000000000000 5.3159255236201363E-010 -6.8514806768156704E-019
5.60 -4.9181449615811412E-010 -0.0000000000000000 -4.9181449615811412E-010 -0.0000000000000000 5.3383698720499923E-010 -4.0983908167639030E-019
5.70 -4.6652686720514402E-010 0.0000000000000000 -4.6652686720514402E-010 0.0000000000000000 5.3587333587031002E-010 -5.0516074534619493E-019
5.80 -4.4178617042709494E-010 0.0000000000000000 -4.4178617042709494E-010 0.0000000000000000 5.3772365364190750E-010 -4.0259866468700259E-019
5.90 -4.1797437044409816E-010 0.0000000000000000 -4.1797437044409816E-010 0.0000000000000000 5.3940435008598187E-010 -2.4305765032830140E-019
6.00 -3.9461679911188083E-010 0.0000000000000000 -3.9461679911188083E-010 0.0000000000000000 5.4093094520768115E-010 -4.3162329279250696E-019
6.10 -3.7207936051309793E-010 -0.0000000000000000 -3.7207936051309793E-010 -0.0000000000000000 5.4231621010889224E-010 -7.3348572110456008E-020
6.20 -3.5024730050918020E-010 0.0000000000000000 -3.5024730050918020E-010 0.0000000000000000 5.4357436908711380E-010 -8.1375990946588107E-020
6.30 -3.2910688112709859E-010 0.0000000000000000 -3.2910688112709859E-010 0.0000000000000000 5.4471837022671132E-010 -1.1810851513847283E-018
6.40 -3.0879657908210215E-010 -0.0000000000000000 -3.0879657908210215E-010 -0.0000000000000000 5.4575527107769620E-010 -8.8060784632282105E-019
6.50 -2.8935642189689813E-010 -0.0000000000000000 -2.8935642189689813E-010 -0.0000000000000000 5.4669699508720649E-010 -1.2978919654688626E-018
6.60 -2.7073654051590193E-010 -0.0000000000000000 -2.7073654051590193E-010 -0.0000000000000000 5.4755220455631483E-010 -6.6282869530992846E-019
6.70 -2.5299843251589598E-010 0.0000000000000000 -2.5299843251589598E-010 0.0000000000000000 5.4833063077568699E-010 -9.3456469293097590E-019
6.80 -2.3614402391851224E-010 0.0000000000000000 -2.3614402391851224E-010 0.0000000000000000 5.4903586270491799E-010 -6.9677995497559566E-019
6.90 -2.2013720929369385E-010 0.0000000000000000 -2.2013720929369385E-010 0.0000000000000000 5.4968175412751074E-010 -2.5420317048099323E-018
7.00 -2.0501255139240045E-010 0.0000000000000000 -2.0501255139240045E-010 0.0000000000000000 5.5026858623079575E-010 -5.0278399976918909E-019
7.10 -1.9062923843470143E-010 0.0000000000000000 -1.9062923843470143E-010 0.0000000000000000 5.5080361247241427E-010 -1.4294786742335593E-018
7.20 -1.7705873805660075E-010 0.0000000000000000 -1.7705873805660075E-010 0.0000000000000000 5.5128998108409586E-010 -9.8390970871789740E-019
7.30 -1.6433291519433766E-010 0.0000000000000000 -1.6433291519433766E-010 0.0000000000000000 5.5173726837528497E-010 -2.0284342996668811E-018
7.40 -1.5235236788376656E-010 0.0000000000000000 -1.5235236788376656E-010 0.0000000000000000 5.5214349131400303E-010 -2.3243312539810264E-019
7.50 -1.4116211819699555E-010 0.0000000000000000 -1.4116211819699555E-010 0.0000000000000000 5.5251284628649451E-010 -1.1235553163925427E-018
7.60 -1.3063193419806497E-010 0.0000000000000000 -1.3063193419806497E-010 0.0000000000000000 5.5285553360039113E-010 -5.2039710109787356E-019
7.70 -1.2075283147057494E-010 -0.0000000000000000 -1.2075283147057494E-010 -0.0000000000000000 5.5316469043151509E-010 -1.0618228915390099E-018
7.80 -1.1156086910728758E-010 0.0000000000000000 -1.1156086910728758E-010 0.0000000000000000 5.5344919534258535E-010 -7.9063779521052821E-019
7.90 -1.0296756404582764E-010 -0.0000000000000000 -1.0296756404582764E-010 -0.0000000000000000 5.5371662222319830E-010 -1.4399930189051906E-018
8.00 -9.4960897091015195E-011 -0.0000000000000000 -9.4960897091015195E-011 -0.0000000000000000 5.5395427526668743E-010 -1.0462559950117277E-018
8.10 -8.7487937232280553E-011 0.0000000000000000 -8.7487937232280553E-011 0.0000000000000000 5.5417388051138030E-010 -4.9503990159789877E-019
8.20 -8.0531944693336653E-011 0.0000000000000000 -8.0531944693336653E-011 0.0000000000000000 5.5437558887739876E-010 -2.5012492691148867E-019
8.30 -7.3980427793895492E-011 0.0000000000000000 -7.3980427793895492E-011 0.0000000000000000 5.5456316865952988E-010 -1.6079706930602674E-018
8.40 -6.8109644939425208E-011 0.0000000000000000 -6.8109644939425208E-011 0.0000000000000000 5.5473628582519578E-010 -7.9927907548704402E-020
8.50 -6.2551272126041146E-011 0.0000000000000000 -6.2551272126041146E-011 0.0000000000000000 5.5489791851979261E-010 -5.8423869090049108E-019
8.60 -5.7434566902784495E-011 0.0000000000000000 -5.7434566902784495E-011 0.0000000000000000 5.5504275528298774E-010 -5.6794775267422082E-019
8.70 -5.2674587324283676E-011 0.0000000000000000 -5.2674587324283676E-011 0.0000000000000000 5.5517962711289435E-010 -3.9332778293310853E-019
8.80 -4.8290845013737801E-011 -0.0000000000000000 -4.8290845013737801E-011 -0.0000000000000000 5.5530497260421680E-010 -6.2007875499830537E-019
8.90 -4.4353594022350007E-011 -0.0000000000000000 -4.4353594022350007E-011 -0.0000000000000000 5.5542262176767444E-010 -5.5120035337700694E-019
9.00 -4.0534252100279170E-011 -0.0000000000000000 -4.0534252100279170E-011 -0.0000000000000000 5.5553091804589748E-010 -9.9686375911424164E-019
9.10 -3.7018486074857632E-011 -0.0000000000000000 -3.7018486074857632E-011 -0.0000000000000000 5.5563128957613966E-010 -2.4343541121470371E-019
9.20 -3.3838107906419121E-011 0.0000000000000000 -3.3838107906419121E-011 0.0000000000000000 5.5572341633347164E-010 -7.5538011247926877E-019
9.30 -3.0907469089210814E-011 0.0000000000000000 -3.0907469089210814E-011 0.0000000000000000 5.5581162542027400E-010 -3.5640165628688608E-019
9.40 -2.8192736612289957E-011 -0.0000000000000000 -2.8192736612289957E-011 -0.0000000000000000 5.5589258755973033E-010 -3.2309573813548075E-019
9.50 -2.5696309688078800E-011 -0.0000000000000000 -2.5696309688078800E-011 -0.0000000000000000 5.5596806816030273E-010 -3.6417723453209153E-019
9.60 -2.3380479942269870E-011 -0.0000000000000000 -2.3380479942269870E-011 -0.0000000000000000 5.5603726910763188E-010 -4.2057378686519343E-020
9.70 -2.1279298918509674E-011 0.0000000000000000 -2.1279298918509674E-011 0.0000000000000000 5.5610105629729467E-010 -5.6450068458580136E-019
9.80 -1.9357204982760400E-011 -0.0000000000000000 -1.9357204982760400E-011 -0.0000000000000000 5.5615600402603222E-010 -3.8851133163138983E-019
9.90 -1.7593646156059499E-011 -0.0000000000000000 -1.7593646156059499E-011 -0.0000000000000000 5.5618031283447951E-010 -3.8725212867678123E-019
10.00 -1.5978684024758209E-011 -0.0000000000000000 -1.5978684024758209E-011 -0.0000000000000000 5.5623485019010073E-010 -3.9254078108641344E-019


==> SOM_data/lQEDcoup_by0_750_bBx_300.txt <==
1.00 -0.0000000000000000 -5.1610957540481878E-009 -0.0000000000000000 5.1610957540481878E-009 -6.5443401745008290E-010 3.5336382915879639E-019
1.10 -0.0000000000000000 -4.6930438593030648E-009 -0.0000000000000000 4.6930438593030648E-009 -7.2583950611539538E-010 2.2368166486305396E-018
1.20 0.0000000000000000 -4.3462335887111946E-009 0.0000000000000000 4.3462335887111946E-009 -7.7034238909538013E-010 -2.8543927377560060E-018
1.30 -0.0000000000000000 -4.0768445230140001E-009 -0.0000000000000000 4.0768445230140001E-009 -7.9624416831877515E-010 1.2179640579201027E-019
1.40 -0.0000000000000000 -3.8600411357449436E-009 -0.0000000000000000 3.8600411357449436E-009 -8.0907345470442951E-010 -9.2866217908087793E-022
1.50 -0.0000000000000000 -3.6796922542658292E-009 -0.0000000000000000 3.6796922542658292E-009 -8.1315424100037992E-010 2.8399748639249129E-019
1.60 0.0000000000000000 -3.5267307787631793E-009 0.0000000000000000 3.5267307787631793E-009 -8.1141991092387915E-010 2.6713990683658677E-019
1.70 -0.0000000000000000 -3.3947087697478723E-009 -0.0000000000000000 3.3947087697478723E-009 -8.0623384832463170E-010 -5.0155627688839702E-019
1.80 -0.0000000000000000 -3.2798176362379836E-009 -0.0000000000000000 3.2798176362379836E-009 -7.9913250894676925E-010 -1.2427546160904802E-018
1.90 0.0000000000000000 -3.1794041533998518E-009 0.0000000000000000 3.1794041533998518E-009 -7.9144909145315251E-010 9.0966395450219125E-019
2.00 0.0000000000000000 -3.0913058873160663E-009 0.0000000000000000 3.0913058873160663E-009 -7.8393415916470487E-010 7.0589343636011127E-019
2.10 0.0000000000000000 -3.0144150207291193E-009 0.0000000000000000 3.0144150207291193E-009 -7.7723499291230598E-010 3.8698454804890934E-019
2.20 0.0000000000000000 -2.9475806517289800E-009 0.0000000000000000 2.9475806517289800E-009 -7.7183504334469977E-010 -8.9137403158528047E-019
2.30 0.0000000000000000 -2.8898845236571001E-009 0.0000000000000000 2.8898845236571001E-009 -7.6800163271691014E-010 -2.7460068434310925E-019
2.40 0.0000000000000000 -2.8406884441919112E-009 0.0000000000000000 2.8406884441919112E-009 -7.6592567418048314E-010 -1.2225286686307715E-019
2.50 0.0000000000000000 -2.7994586004039964E-009 0.0000000000000000 2.7994586004039964E-009 -7.6573421250532942E-010 -4.7166594675159461E-019
2.60 -0.0000000000000000 -2.7656794339340392E-009 -0.0000000000000000 2.7656794339340392E-009 -7.6743267497580800E-010 9.1422856521290935E-019
2.70 0.0000000000000000 -2.7389537976349888E-009 0.0000000000000000 2.7389537976349888E-009 -7.7098090008720762E-010 -5.5513536261040841E-019
2.80 0.0000000000000000 -2.7185846165540771E-009 0.0000000000000000 2.7185846165540771E-009 -7.7631883469810466E-010 -3.5169538524380872E-019
2.90 0.0000000000000000 -2.7043429214980145E-009 0.0000000000000000 2.7043429214980145E-009 -7.8335285523648203E-010 -9.5280739573712491E-019
3.00 0.0000000000000000 -2.6957664631538945E-009 0.0000000000000000 2.6957664631538945E-009 -7.9196554233839130E-010 4.2655500089991091E-019
3.10 -0.0000000000000000 -2.6922237558329596E-009 -0.0000000000000000 2.6922237558329596E-009 -8.0201688125478692E-010 4.1388427116840846E-019
3.20 -0.0000000000000000 -2.6932332462510144E-009 -0.0000000000000000 2.6932332462510144E-009 -8.1329890059631092E-010 3.7776088640578706E-021
3.30 0.0000000000000000 -2.6984033629479218E-009 0.0000000000000000 2.6984033629479218E-009 -8.2563802505766384E-010 3.8862151189000652E-019
3.40 -0.0000000000000000 -2.7072071954649051E-009 -0.0000000000000000 2.7072071954649051E-009 -8.3883116633211876E-010 3.4974362066411486E-020
3.50 0.0000000000000000 -2.7191097548680973E-009 0.0000000000000000 2.7191097548680973E-009 -8.5267621717138984E-010 2.9485811187659751E-019
3.60 0.0000000000000000 -2.7336255706771120E-009 0.0000000000000000 2.7336255706771120E-009 -8.6698239334075743E-010 -2.1941611485405756E-020
3.70 -0.0000000000000000 -2.7502465706038910E-009 -0.0000000000000000 2.7502465706038910E-009 -8.8152420131788211E-010 1.4412837019336651E-018
3.80 -0.0000000000000000 -2.7684402887519138E-009 -0.0000000000000000 2.7684402887519138E-009 -8.9614487663675187E-010 2.5325719426129912E-019
3.90 0.0000000000000000 -2.7876243068779167E-009 0.0000000000000000 2.7876243068779167E-009 -9.1060058947837089E-010 -9.1858855544353652E-020
4.00 0.0000000000000000 -2.8075330922672008E-009 0.0000000000000000 2.8075330922672008E-009 -9.2477252563337290E-010 -5.8992084423350781E-019
4.10 0.0000000000000000 -2.8277748825919773E-009 0.0000000000000000 2.8277748825919773E-009 -9.3853601073390954E-010 -7.5962992245127925E-019
4.20 -0.0000000000000000 -2.8479933435179452E-009 -0.0000000000000000 2.8479933435179452E-009 -9.5178770670339989E-010 -6.8053623686013648E-019
4.30 0.0000000000000000 -2.8677935761549472E-009 0.0000000000000000 2.8677935761549472E-009 -9.6442651968429779E-010 -9.7163247990974250E-020
4.40 -0.0000000000000000 -2.8871052690760316E-009 -0.0000000000000000 2.8871052690760316E-009 -9.7639776973468497E-010 5.5434836076373798E-019
4.50 0.0000000000000000 -2.9055691707440392E-009 0.0000000000000000 2.9055691707440392E-009 -9.8766582472740436E-010 -4.8973550915129666E-019
4.60 -0.0000000000000000 -2.9231184229301253E-009 -0.0000000000000000 2.9231184229301253E-009 -9.9822051048698179E-010 1.7789389742328200E-019
4.70 -0.0000000000000000 -2.9398317363860600E-009 -0.0000000000000000 2.9398317363860600E-009 -1.0080424167611989E-009 1.1941336420026454E-018
4.80 0.0000000000000000 -2.9552899282779439E-009 0.0000000000000000 2.9552899282779439E-009 -1.0171532638663150E-009 -7.2215289451249104E-019
4.90 -0.0000000000000000 -2.9698362043289837E-009 -0.0000000000000000 2.9698362043289837E-009 -1.0255655820198522E-009 -3.3528797074430638E-018
5.00 -0.0000000000000000 -2.9833470904060060E-009 -0.0000000000000000 2.9833470904060060E-009 -1.0333003440754337E-009 -2.0444576572652548E-018
5.10 -0.0000000000000000 -2.9957836037130612E-009 -0.0000000000000000 2.9957836037130612E-009 -1.0403995088300882E-009 1.1528632651628396E-018
5.20 0.0000000000000000 -3.0072214275259597E-009 0.0000000000000000 3.0072214275259597E-009 -1.0469003177129039E-009 -5.4081192900078958E-019
5.30 -0.0000000000000000 -3.0177692703339434E-009 -0.0000000000000000 3.0177692703339434E-009 -1.0528341681074887E-009 -7.5347556801016412E-020
5.40 -0.0000000000000000 -3.0274471478950742E-009 -0.0000000000000000 3.0274471478950742E-009 -1.0582591266984158E-009 3.7601374230630969E-019
5.50 0.0000000000000000 -3.0362598133999570E-009 0.0000000000000000 3.0362598133999570E-009 -1.0631851027690752E-009 -1.5316629940062384E-019
5.60 0.0000000000000000 -3.0443059587429398E-009 0.0000000000000000 3.0443059587429398E-009 -1.0676739769335743E-009 4.7010768309510038E-019
5.70 0.0000000000000000 -3.0516701711470706E-009 0.0000000000000000 3.0516701711470706E-009 -1.0717466765557906E-009 -1.4350821273818251E-018
5.80 0.0000000000000000 -3.0583455680408424E-009 0.0000000000000000 3.0583455680408424E-009 -1.0754473082536677E-009 -6.3852607828437274E-019
5.90 -0.0000000000000000 -3.0643804316278552E-009 -0.0000000000000000 3.0643804316278552E-009 -1.0788086960978411E-009 -4.9984061286259828E-019
6.00 -0.0000000000000000 -3.0699261214098744E-009 -0.0000000000000000 3.0699261214098744E-009 -1.0818618981401969E-009 -1.0284854933137880E-018
6.10 -0.0000000000000000 -3.0749461191089082E-009 -0.0000000000000000 3.0749461191089082E-009 -1.0846324269902894E-009 -1.7896579393845177E-018
6.20 -0.0000000000000000 -3.0794616927549506E-009 -0.0000000000000000 3.0794616927549506E-009 -1.0871487448396357E-009 7.0787668101368329E-019
6.30 0.0000000000000000 -3.0835963337420124E-009 0.0000000000000000 3.0835963337420124E-009 -1.0894367411857356E-009 -1.0233542412734357E-018
6.40 -0.0000000000000000 -3.0873418569550376E-009 -0.0000000000000000 3.0873418569550376E-009 -1.0915105405331125E-009 7.8572690368731062E-019
6.50 0.0000000000000000 -3.0907505734259833E-009 0.0000000000000000 3.0907505734259833E-009 -1.0933939918506912E-009 6.5681600120118491E-019
6.60 0.0000000000000000 -3.0938352094780223E-009 0.0000000000000000 3.0938352094780223E-009 -1.0951044262622411E-009 -1.3825104040237669E-018
6.70 0.0000000000000000 -3.0965898461980201E-009 0.0000000000000000 3.0965898461980201E-009 -1.0966612738394927E-009 8.8139484816949148E-019
6.80 -0.0000000000000000 -3.0991280456758625E-009 -0.0000000000000000 3.0991280456758625E-009 -1.0980717259363199E-009 2.2061235766100229E-019
6.90 0.0000000000000000 -3.1014012273380525E-009 0.0000000000000000 3.1014012273380525E-009 -1.0993635067169155E-009 7.9948369596719657E-019
7.00 0.0000000000000000 -3.1034709844470053E-009 0.0000000000000000 3.1034709844470053E-009 -1.1005371873763065E-009 -1.6017061583606712E-019
7.10 0.0000000000000000 -3.1053450754130716E-009 0.0000000000000000 3.1053450754130716E-009 -1.1016072275180087E-009 -7.5674949569249406E-019
7.20 0.0000000000000000 -3.1070670226680120E-009 0.0000000000000000 3.1070670226680120E-009 -1.1025799575752614E-009 -7.9723287068558010E-020
7.30 -0.0000000000000000 -3.1086175628739789E-009 -0.0000000000000000 3.1086175628739789E-009 -1.1034745398994149E-009 4.4234225794430322E-019
7.40 -0.0000000000000000 -3.1100547517390574E-009 -0.0000000000000000 3.1100547517390574E-009 -1.1042869816005022E-009 -2.5421104049939436E-018
7.50 -0.0000000000000000 -3.1113417410989570E-009 -0.0000000000000000 3.1113417410989570E-009 -1.1050256930746972E-009 2.9970604325218204E-019
7.60 -0.0000000000000000 -3.1125192034998889E-009 -0.0000000000000000 3.1125192034998889E-009 -1.1057110694101618E-009 -5.5574922405070584E-019
7.70 0.0000000000000000 -3.1136098090339326E-009 0.0000000000000000 3.1136098090339326E-009 -1.1063293835293311E-009 -1.5194959454566632E-018
7.80 0.0000000000000000 -3.1146013232211489E-009 0.0000000000000000 3.1146013232211489E-009 -1.1068983886792379E-009 -3.9258800119719986E-019
7.90 -0.0000000000000000 -3.1155079062528831E-009 -0.0000000000000000 3.1155079062528831E-009 -1.1074332531268961E-009 -4.6116734211680987E-019
8.00 0.0000000000000000 -3.1163540126299494E-009 0.0000000000000000 3.1163540126299494E-009 -1.1079085509741496E-009 -2.6512990412020044E-018
8.10 0.0000000000000000 -3.1171174593330120E-009 0.0000000000000000 3.1171174593330120E-009 -1.1083477673238387E-009 -3.5474265639410994E-018
8.20 -0.0000000000000000 -3.1178317057019110E-009 -0.0000000000000000 3.1178317057019110E-009 -1.1087511707788459E-009 -1.4229150788322499E-018
8.30 -0.0000000000000000 -3.1184692396929557E-009 -0.0000000000000000 3.1184692396929557E-009 -1.1091263385917268E-009 -7.6528059571040551E-020
8.40 -0.0000000000000000 -3.1190838551048533E-009 -0.0000000000000000 3.1190838551048533E-009 -1.1094725658231225E-009 -3.9918622467980843E-018
8.50 0.0000000000000000 -3.1196427857078835E-009 0.0000000000000000 3.1196427857078835E-009 -1.1097958329771093E-009 -1.4427003052577014E-018
8.60 -0.0000000000000000 -3.1201509361599301E-009 -0.0000000000000000 3.1201509361599301E-009 -1.1100855098432446E-009 -4.7301958992780071E-019
8.70 0.0000000000000000 -3.1206103306579788E-009 0.0000000000000000 3.1206103306579788E-009 -1.1103592716318922E-009 -6.5599751928072261E-019
8.80 -0.0000000000000000 -3.1210516223729610E-009 -0.0000000000000000 3.1210516223729610E-009 -1.1106099625979141E-009 -1.3743570648920975E-018
8.90 -0.0000000000000000 -3.1214650969150329E-009 -0.0000000000000000 3.1214650969150329E-009 -1.1108452482716395E-009 -7.3543118966969525E-018
9.00 0.0000000000000000 -3.1218387514419318E-009 0.0000000000000000 3.1218387514419318E-009 -1.1110618188262989E-009 2.2993518153675156E-018
9.10 -0.0000000000000000 -3.1221835810590119E-009 -0.0000000000000000 3.1221835810590119E-009 -1.1112625834503362E-009 -4.5396155320870169E-018
9.20 -0.0000000000000000 -3.1225253107750037E-009 -0.0000000000000000 3.1225253107750037E-009 -1.1114468451015987E-009 -3.7623410282329162E-018
9.30 -0.0000000000000000 -3.1228204661690325E-009 -0.0000000000000000 3.1228204661690325E-009 -1.1116232602047090E-009 -6.6865250897518120E-019
9.40 0.0000000000000000 -3.1230949443919112E-009 0.0000000000000000 3.1230949443919112E-009 -1.1117851896586753E-009 -6.0271749426049824E-019
9.50 -0.0000000000000000 -3.1233716481390135E-009 -0.0000000000000000 3.1233716481390135E-009 -1.1119361562955482E-009 -5.3157252732080079E-018
9.60 0.0000000000000000 -3.1236035675980332E-009 0.0000000000000000 3.1236035675980332E-009 -1.1120745476858333E-009 -5.5729174767020553E-019
9.70 0.0000000000000000 -3.1238153392980119E-009 0.0000000000000000 3.1238153392980119E-009 -1.1122021038417744E-009 -3.0796484063131305E-018
9.80 0.0000000000000000 -3.1240390517139865E-009 0.0000000000000000 3.1240390517139865E-009 -1.1123120185034981E-009 5.6947453625679992E-019
9.90 -0.0000000000000000 -3.1242435464200842E-009 -0.0000000000000000 3.1242435464200842E-009 -1.1123606424321646E-009 -2.4542652588679519E-018
10.00 0.0000000000000000 -3.1244243886690070E-009 0.0000000000000000 3.1244243886690070E-009 -1.1124696978435495E-009 -4.3082055090898989E-019


==> SOM_data/mu_table_for_a_bx_1500.txt <==
  R         mux         muy        muz
1.00 2.21959857339731 0.00000000000000 0.00000000000000
1.10 2.29424901788645 0.00000000000000 0.00000000000000
1.20 2.35457278539203 0.00000000000000 0.00000000000000
1.30 2.40403776344407 0.00000000000000 0.00000000000000
1.40 2.44548121319681 0.00000000000000 0.00000000000000
1.50 2.48099844471458 0.00000000000000 0.00000000000000
1.60 2.51204044680155 0.00000000000000 0.00000000000000
1.70 2.53960129939056 0.00000000000000 0.00000000000000
1.80 2.56433620161533 0.00000000000000 0.00000000000000
1.90 2.58667289329449 0.00000000000000 0.00000000000000
2.00 2.60686455849946 0.00000000000000 0.00000000000000
2.10 2.62507984077599 0.00000000000000 0.00000000000000
2.20 2.64136314119469 0.00000000000000 0.00000000000000
2.30 2.65569648113074 0.00000000000000 0.00000000000000
2.40 2.66801614974867 0.00000000000000 0.00000000000000
2.50 2.67823673468873 0.00000000000000 0.00000000000000
2.60 2.68626542164698 0.00000000000000 0.00000000000000
2.70 2.69200780956280 0.00000000000000 0.00000000000000
2.80 2.69540141124952 0.00000000000000 0.00000000000000
2.90 2.69641849545640 0.00000000000000 0.00000000000000
3.00 2.69510047376814 0.00000000000000 0.00000000000000
3.10 2.69155975447050 0.00000000000000 0.00000000000000
3.20 2.68597927746602 0.00000000000000 0.00000000000000
3.30 2.67863772973018 0.00000000000000 0.00000000000000
3.40 2.66986505587243 0.00000000000000 0.00000000000000
3.50 2.66004586600580 0.00000000000000 0.00000000000000
3.60 2.64958860096809 0.00000000000000 0.00000000000000
3.70 2.63890470938348 0.00000000000000 0.00000000000000
3.80 2.62835235783894 0.00000000000000 0.00000000000000
3.90 2.61823794841627 0.00000000000000 0.00000000000000
4.00 2.60879236676604 0.00000000000000 0.00000000000000
4.10 2.60016843566965 0.00000000000000 0.00000000000000
4.20 2.59244997077063 0.00000000000000 0.00000000000000
4.30 2.58566045717434 0.00000000000000 0.00000000000000
4.40 2.57976882055108 0.00000000000000 0.00000000000000
4.50 2.57471617918732 0.00000000000000 0.00000000000000
4.60 2.57041693148020 0.00000000000000 0.00000000000000
4.70 2.56677553392886 0.00000000000000 0.00000000000000
4.80 2.56369511076815 0.00000000000000 0.00000000000000
4.90 2.56107830211812 0.00000000000000 0.00000000000000
5.00 2.55884011641746 0.00000000000000 0.00000000000000
5.10 2.55690469616564 0.00000000000000 0.00000000000000
5.20 2.55520468491361 0.00000000000000 0.00000000000000
5.30 2.55368846603104 0.00000000000000 0.00000000000000
5.40 2.55230912221216 0.00000000000000 0.00000000000000
5.50 2.55102910295712 0.00000000000000 0.00000000000000
5.60 2.54982304021892 0.00000000000000 0.00000000000000
5.70 2.54867970370936 0.00000000000000 0.00000000000000
5.80 2.54758145528768 0.00000000000000 0.00000000000000
5.90 2.54651557246989 0.00000000000000 0.00000000000000
6.00 2.54548138104543 0.00000000000000 0.00000000000000
6.10 2.54447423428099 0.00000000000000 0.00000000000000
6.20 2.54349435839013 0.00000000000000 0.00000000000000
6.30 2.54254042924178 0.00000000000000 0.00000000000000
6.40 2.54161186483964 0.00000000000000 0.00000000000000
6.50 2.54071428227171 0.00000000000000 0.00000000000000
6.60 2.53984648944138 0.00000000000000 0.00000000000000
6.70 2.53901309388577 0.00000000000000 0.00000000000000
6.80 2.53821360317472 0.00000000000000 0.00000000000000
6.90 2.53745121301161 0.00000000000000 0.00000000000000
7.00 2.53672693934518 0.00000000000000 0.00000000000000
7.10 2.53604133575721 0.00000000000000 0.00000000000000
7.20 2.53539483908394 0.00000000000000 0.00000000000000
7.30 2.53478659720544 0.00000000000000 0.00000000000000
7.40 2.53421956205780 0.00000000000000 0.00000000000000
7.50 2.53368890068884 0.00000000000000 0.00000000000000
7.60 2.53319625092740 0.00000000000000 0.00000000000000
7.70 2.53274045385498 0.00000000000000 0.00000000000000
7.80 2.53232027373310 0.00000000000000 0.00000000000000
7.90 2.53193351555700 0.00000000000000 0.00000000000000
8.00 2.53157911986528 0.00000000000000 0.00000000000000
8.10 2.53125539828022 0.00000000000000 0.00000000000000
8.20 2.53096194325595 0.00000000000000 0.00000000000000
8.30 2.53069624023084 0.00000000000000 0.00000000000000
8.40 2.53045644754136 0.00000000000000 0.00000000000000
8.50 2.53024124045356 0.00000000000000 0.00000000000000
8.60 2.53005036683060 0.00000000000000 0.00000000000000
8.70 2.52987975341191 0.00000000000000 0.00000000000000
8.80 2.52972919246179 0.00000000000000 0.00000000000000
8.90 2.52959583244998 0.00000000000000 0.00000000000000
9.00 2.52948074295123 0.00000000000000 0.00000000000000
9.10 2.52938081619781 0.00000000000000 0.00000000000000
9.20 2.52929575537648 0.00000000000000 0.00000000000000
9.30 2.52922339569573 0.00000000000000 0.00000000000000
9.40 2.52916364568589 0.00000000000000 0.00000000000000
9.50 2.52911371141697 0.00000000000000 0.00000000000000
9.60 2.52907533632341 0.00000000000000 0.00000000000000
9.70 2.52904509049503 0.00000000000000 0.00000000000000
9.80 2.52902323247065 0.00000000000000 0.00000000000000
9.90 2.52900829321069 0.00000000000000 0.00000000000000
10.00 2.52900089117279 0.00000000000000 0.00000000000000


==> SOM_data/mu_table_for_a_c_1500.txt <==
  R         mux         muy         muz
1.00 0.00000000000000 0.00000000000000 -2.28597539990841
1.10 0.00000000000000 0.00000000000000 -2.44286132615132
1.20 0.00000000000000 0.00000000000000 -2.56671402573427
1.30 0.00000000000000 0.00000000000000 -2.66594076670479
1.40 0.00000000000000 0.00000000000000 -2.74670077122630
1.50 0.00000000000000 0.00000000000000 -2.81316904422846
1.60 0.00000000000000 0.00000000000000 -2.86803431541664
1.70 0.00000000000000 0.00000000000000 -2.91291150138549
1.80 0.00000000000000 0.00000000000000 -2.94869564345165
1.90 0.00000000000000 0.00000000000000 -2.97575629621694
2.00 0.00000000000000 0.00000000000000 -2.99407513760470
2.10 0.00000000000000 0.00000000000000 -3.00337675884305
2.20 0.00000000000000 0.00000000000000 -3.00312933603475
2.30 0.00000000000000 0.00000000000000 -2.99256780283995
2.40 0.00000000000000 0.00000000000000 -2.97079548419436
2.50 0.00000000000000 0.00000000000000 -2.93682168685365
2.60 0.00000000000000 0.00000000000000 -2.88970778023271
2.70 0.00000000000000 0.00000000000000 -2.82874009666431
2.80 0.00000000000000 0.00000000000000 -2.75366147276992
2.90 0.00000000000000 0.00000000000000 -2.66494821742134
3.00 0.00000000000000 0.00000000000000 -2.56405141238875
3.10 0.00000000000000 0.00000000000000 -2.45348845179060
3.20 0.00000000000000 0.00000000000000 -2.33671174584988
3.30 0.00000000000000 0.00000000000000 -2.21761434195535
3.40 0.00000000000000 0.00000000000000 -2.09997831449422
3.50 0.00000000000000 0.00000000000000 -1.98688156448829
3.60 0.00000000000000 0.00000000000000 -1.88042139608468
3.70 0.00000000000000 0.00000000000000 -1.78161383785055
3.80 0.00000000000000 0.00000000000000 -1.69058067096185
3.90 0.00000000000000 0.00000000000000 -1.60685721320325
4.00 0.00000000000000 0.00000000000000 -1.52960448529759
4.10 0.00000000000000 0.00000000000000 -1.45785235405866
4.20 0.00000000000000 0.00000000000000 -1.39063156775248
4.30 0.00000000000000 0.00000000000000 -1.32708691016415
4.40 0.00000000000000 0.00000000000000 -1.26649044074605
4.50 0.00000000000000 0.00000000000000 -1.20828305172649
4.60 0.00000000000000 0.00000000000000 -1.15204537705002
4.70 0.00000000000000 0.00000000000000 -1.09747324020760
4.80 0.00000000000000 0.00000000000000 -1.04438449017964
4.90 0.00000000000000 0.00000000000000 -0.99267164724630
5.00 0.00000000000000 0.00000000000000 -0.94228890522364
5.10 0.00000000000000 0.00000000000000 -0.89323722514072
5.20 0.00000000000000 0.00000000000000 -0.84555012988542
5.30 0.00000000000000 0.00000000000000 -0.79927404610012
5.40 0.00000000000000 0.00000000000000 -0.75446499632943
5.50 0.00000000000000 0.00000000000000 -0.71117702263601
5.60 0.00000000000000 0.00000000000000 -0.66945965018395
5.70 0.00000000000000 0.00000000000000 -0.62934816837896
5.80 0.00000000000000 0.00000000000000 -0.59087706078936
5.90 0.00000000000000 0.00000000000000 -0.55406618456814
6.00 0.00000000000000 0.00000000000000 -0.51892560181709
6.10 0.00000000000000 0.00000000000000 -0.48544678059652
6.20 0.00000000000000 0.00000000000000 -0.45361994509303
6.30 0.00000000000000 0.00000000000000 -0.42341972827262
6.40 0.00000000000000 0.00000000000000 -0.39482177581252
6.50 0.00000000000000 0.00000000000000 -0.36778200685804
6.60 0.00000000000000 0.00000000000000 -0.34226033375172
6.70 0.00000000000000 0.00000000000000 -0.31820833176923
6.80 0.00000000000000 0.00000000000000 -0.29557970748663
6.90 0.00000000000000 0.00000000000000 -0.27431233752001
7.00 0.00000000000000 0.00000000000000 -0.25435695875263
7.10 0.00000000000000 0.00000000000000 -0.23565135574806
7.20 0.00000000000000 0.00000000000000 -0.21814540612377
7.30 0.00000000000000 0.00000000000000 -0.20177420186720
7.40 0.00000000000000 0.00000000000000 -0.18648471542252
7.50 0.00000000000000 0.00000000000000 -0.17221789781053
7.60 0.00000000000000 0.00000000000000 -0.15892179774357
7.70 0.00000000000000 0.00000000000000 -0.14654034577924
7.80 0.00000000000000 0.00000000000000 -0.13502021353150
7.90 0.00000000000000 0.00000000000000 -0.12431428365413
8.00 0.00000000000000 0.00000000000000 -0.11437196926883
8.10 0.00000000000000 0.00000000000000 -0.10514875482967
8.20 0.00000000000000 0.00000000000000 -0.09659807500754
8.30 0.00000000000000 0.00000000000000 -0.08867774945197
8.40 0.00000000000000 0.00000000000000 -0.08134746951832
8.50 0.00000000000000 0.00000000000000 -0.07456842453583
8.60 0.00000000000000 0.00000000000000 -0.06830478622435
8.70 0.00000000000000 0.00000000000000 -0.06252347739746
8.80 0.00000000000000 0.00000000000000 -0.05718573916715
8.90 0.00000000000000 0.00000000000000 -0.05226537911077
9.00 0.00000000000000 0.00000000000000 -0.04773299177799
9.10 0.00000000000000 0.00000000000000 -0.04356036315528
9.20 0.00000000000000 0.00000000000000 -0.03971967330447
9.30 0.00000000000000 0.00000000000000 -0.03618987180752
9.40 0.00000000000000 0.00000000000000 -0.03294737171786
9.50 0.00000000000000 0.00000000000000 -0.02996973142469
9.60 0.00000000000000 0.00000000000000 -0.02723819961582
9.70 0.00000000000000 0.00000000000000 -0.02473556110795
9.80 0.00000000000000 0.00000000000000 -0.02244096037510
9.90 0.00000000000000 0.00000000000000 -0.02034138974905
10.00


==> SOM_data/relcoup_300_1500_bBx0_cm1.txt <==
1.00 1.293172195685006E-007 0.000000000000000E+000 1.293172195685006E-007 0.000000000000000E+000 1.521813274354966E-016 -7.087768335594280E-008
1.10 2.500215351316809E-007 0.000000000000000E+000 2.500215351316809E-007 0.000000000000000E+000 9.629883696016250E-016 -7.533505841994862E-008
1.20 3.348391812696498E-007 0.000000000000000E+000 3.348391812696498E-007 0.000000000000000E+000 -1.228848294822227E-015 -7.878188340105022E-008
1.30 3.963054571383834E-007 0.000000000000000E+000 3.963054571383834E-007 0.000000000000000E+000 5.250249020261055E-017 -8.142156154935544E-008
1.40 4.419107738054091E-007 0.000000000000000E+000 4.419107738054091E-007 0.000000000000000E+000 -4.133520782600986E-019 -8.339138886992106E-008
1.50 4.769894214163030E-007 0.000000000000000E+000 4.769894214163030E-007 0.000000000000000E+000 1.222370186841626E-016 -8.487237494595091E-008
1.60 5.046619592928716E-007 0.000000000000000E+000 5.046619592928716E-007 0.000000000000000E+000 1.149660878649317E-016 -8.605711510404051E-008
1.70 5.272936296270220E-007 0.000000000000000E+000 5.272936296270220E-007 0.000000000000000E+000 -2.158782050690200E-016 -8.707997189582613E-008
1.80 5.463845310602619E-007 0.000000000000000E+000 5.463845310602619E-007 0.000000000000000E+000 -5.350876534394866E-016 -8.805319931818391E-008
1.90 5.632340971358744E-007 0.000000000000000E+000 5.632340971358744E-007 0.000000000000000E+000 3.915867196474521E-016 -8.909120116985835E-008
2.00 5.786304941277904E-007 0.000000000000000E+000 5.786304941277904E-007 0.000000000000000E+000 3.038950926841089E-016 -9.026919108343990E-008
2.10 5.933564662241285E-007 0.000000000000000E+000 5.933564662241285E-007 0.000000000000000E+000 1.666689789653342E-016 -9.164380163460562E-008
2.20 6.079198355025458E-007 0.000000000000000E+000 6.079198355025458E-007 0.000000000000000E+000 -3.837059251061981E-016 -9.326175936175878E-008
2.30 6.225041477946682E-007 0.000000000000000E+000 6.225041477946682E-007 0.000000000000000E+000 -1.182322469095443E-016 -9.514965288012680E-008
2.40 6.372047685765546E-007 0.000000000000000E+000 6.372047685765546E-007 0.000000000000000E+000 -5.263801547417124E-017 -9.730265619961793E-008
2.50 6.519601484962460E-007 0.000000000000000E+000 6.519601484962460E-007 0.000000000000000E+000 -2.030778431701130E-016 -9.966459563113237E-008
2.60 6.663916476386224E-007 0.000000000000000E+000 6.663916476386224E-007 0.000000000000000E+000 3.936534800387526E-016 -1.021251742348283E-007
2.70 6.800079822586072E-007 0.000000000000000E+000 6.800079822586072E-007 0.000000000000000E+000 -2.389378300250711E-016 -1.045154474395841E-007
2.80 6.920550605206770E-007 0.000000000000000E+000 6.920550605206770E-007 0.000000000000000E+000 -1.515375823955833E-016 -1.065897539502943E-007
2.90 7.015520180612008E-007 0.000000000000000E+000 7.015520180612008E-007 0.000000000000000E+000 -4.101062480062201E-016 -1.080377507501370E-007
3.00 7.075128173499348E-007 0.000000000000000E+000 7.075128173499348E-007 0.000000000000000E+000 1.836096379104202E-016 -1.085255232784988E-007
3.10 7.090079400234523E-007 0.000000000000000E+000 7.090079400234523E-007 0.000000000000000E+000 1.781818507844146E-016 -1.077529784057461E-007
3.20 7.054596089906470E-007 0.000000000000000E+000 7.054596089906470E-007 0.000000000000000E+000 1.605974467994153E-018 -1.055337435944471E-007
3.30 6.967177827462428E-007 0.000000000000000E+000 6.967177827462428E-007 0.000000000000000E+000 1.673059477416694E-016 -1.018187426060521E-007
3.40 6.830084313831372E-007 0.000000000000000E+000 6.830084313831372E-007 0.000000000000000E+000 1.502297635250227E-017 -9.672220845163241E-008
3.50 6.649653644946658E-007 0.000000000000000E+000 6.649653644946658E-007 0.000000000000000E+000 1.269532981344745E-016 -9.049480526735740E-008
3.60 6.433293117325696E-007 0.000000000000000E+000 6.433293117325696E-007 0.000000000000000E+000 -9.425782637045854E-018 -8.344125948949756E-008
3.70 6.188729276015682E-007 0.000000000000000E+000 6.188729276015682E-007 0.000000000000000E+000 6.204821270498762E-016 -7.587887718108963E-008
3.80 5.924735706490694E-007 0.000000000000000E+000 5.924735706490694E-007 0.000000000000000E+000 1.090029759162614E-016 -6.810470577067192E-008
3.90 5.647683418336092E-007 0.000000000000000E+000 5.647683418336092E-007 0.000000000000000E+000 -3.965469445865732E-017 -6.035712254073015E-008
4.00 5.363167478533342E-007 0.000000000000000E+000 5.363167478533342E-007 0.000000000000000E+000 -2.539946876954635E-016 -5.282721436617106E-008
4.10 5.075864756821054E-007 0.000000000000000E+000 5.075864756821054E-007 0.000000000000000E+000 -3.269547176401599E-016 -4.564906642470903E-008
4.20 4.789201281279925E-007 0.000000000000000E+000 4.789201281279925E-007 0.000000000000000E+000 -2.929785320598954E-016 -3.891032789690756E-008
4.30 4.506175711229043E-007 0.000000000000000E+000 4.506175711229043E-007 0.000000000000000E+000 -4.172145484995782E-017 -3.267548797413134E-008
4.40 4.228095423198773E-007 0.000000000000000E+000 4.228095423198773E-007 0.000000000000000E+000 2.387142133269959E-016 -2.697775424671052E-008
4.50 3.957305893334034E-007 0.000000000000000E+000 3.957305893334034E-007 0.000000000000000E+000 -2.108502174941185E-016 -2.183260036670178E-008
4.60 3.695086065782519E-007 0.000000000000000E+000 3.695086065782519E-007 0.000000000000000E+000 7.660565974967892E-017 -1.724216926954494E-008
4.70 3.442730961091415E-007 0.000000000000000E+000 3.442730961091415E-007 0.000000000000000E+000 5.141083414018921E-016 -1.318956764835723E-008
4.80 3.200389002367096E-007 0.000000000000000E+000 3.200389002367096E-007 0.000000000000000E+000 -3.109966169138889E-016 -9.654699753773967E-009
4.90 2.968916393791293E-007 0.000000000000000E+000 2.968916393791293E-007 0.000000000000000E+000 -1.443371247175640E-015 -6.607888413854256E-009
5.00 2.748768317106878E-007 0.000000000000000E+000 2.748768317106878E-007 0.000000000000000E+000 -8.801824286780446E-016 -4.014766328983227E-009
5.10 2.540167601240727E-007 0.000000000000000E+000 2.540167601240727E-007 0.000000000000000E+000 4.963206495095518E-016 -1.836635280404902E-009
5.20 2.343465800927939E-007 0.000000000000000E+000 2.343465800927939E-007 0.000000000000000E+000 -2.327849826962158E-016 -3.512678360261413E-011
5.30 2.158517889126238E-007 0.000000000000000E+000 2.158517889126238E-007 0.000000000000000E+000 -3.245830253878479E-017 1.428788174104583E-009
5.40 1.985131205874254E-007 0.000000000000000E+000 1.985131205874254E-007 0.000000000000000E+000 1.618442792977737E-016 2.593884544709133E-009
5.50 1.823070853102300E-007 0.000000000000000E+000 1.823070853102300E-007 0.000000000000000E+000 -6.592626835069670E-017 3.500030024296665E-009
5.60 1.671992247275993E-007 0.000000000000000E+000 1.671992247275993E-007 0.000000000000000E+000 2.023527829672633E-016 4.181573568235299E-009
5.70 1.531483999674940E-007 0.000000000000000E+000 1.531483999674940E-007 0.000000000000000E+000 -6.178597130451768E-016 4.672308960512554E-009
5.80 1.401030451710485E-007 0.000000000000000E+000 1.401030451710485E-007 0.000000000000000E+000 -2.749333421515898E-016 5.001019585292510E-009
5.90 1.280224951135475E-007 0.000000000000000E+000 1.280224951135475E-007 0.000000000000000E+000 -2.151599211297484E-016 5.194025182263912E-009
6.00 1.168558178606302E-007 0.000000000000000E+000 1.168558178606302E-007 0.000000000000000E+000 -4.427746147159239E-016 5.276496937783263E-009
6.10 1.065611711619180E-007 0.000000000000000E+000 1.065611711619180E-007 0.000000000000000E+000 -7.704205112410434E-016 5.269275645798470E-009
6.20 9.706809579308977E-008 0.000000000000000E+000 9.706809579308977E-008 0.000000000000000E+000 3.047760069492533E-016 5.190189479512399E-009
6.30 8.835039604378076E-008 0.000000000000000E+000 8.835039604378076E-008 0.000000000000000E+000 -4.406197628981090E-016 5.056007964709052E-009
6.40 8.034654281229935E-008 0.000000000000000E+000 8.034654281229935E-008 0.000000000000000E+000 3.383930505598820E-016 4.879707588406601E-009
6.50 7.300764806421262E-008 0.000000000000000E+000 7.300764806421262E-008 0.000000000000000E+000 2.828141366928438E-016 4.672409834038938E-009
6.60 6.628314555390160E-008 0.000000000000000E+000 6.628314555390160E-008 0.000000000000000E+000 -5.952812028031662E-016 4.443847437998868E-009
6.70 6.012502686177531E-008 0.000000000000000E+000 6.012502686177531E-008 0.000000000000000E+000 3.794165502613023E-016 4.202155003683091E-009
6.80 5.449951065526024E-008 0.000000000000000E+000 5.449951065526024E-008 0.000000000000000E+000 9.498966283688626E-017 3.952401084531248E-009
6.90 4.936070191864440E-008 0.000000000000000E+000 4.936070191864440E-008 0.000000000000000E+000 3.442341897641477E-016 3.701506822927048E-009
7.00 4.468005968168655E-008 0.000000000000000E+000 4.468005968168655E-008 0.000000000000000E+000 -6.884006168925150E-017 3.452310040516189E-009
7.10 4.041029824330148E-008 0.000000000000000E+000 4.041029824330148E-008 0.000000000000000E+000 -3.258163053590502E-016 3.208356996606742E-009
7.20 3.652014999178036E-008 0.000000000000000E+000 3.652014999178036E-008 0.000000000000000E+000 -3.429466996843211E-017 2.972290623499128E-009
7.30 3.297958628939007E-008 0.000000000000000E+000 3.297958628939007E-008 0.000000000000000E+000 1.905010979692812E-016 2.745236833341690E-009
7.40 2.975933537794226E-008 0.000000000000000E+000 2.975933537794226E-008 0.000000000000000E+000 -1.094373344116134E-015 2.528619766115178E-009
7.50 2.683723592543575E-008 0.000000000000000E+000 2.683723592543575E-008 0.000000000000000E+000 1.290268347893531E-016 2.322787182166858E-009
7.60 2.418432940109824E-008 0.000000000000000E+000 2.418432940109824E-008 0.000000000000000E+000 -2.392698669403948E-016 2.128655941929249E-009
7.70 2.177365385221695E-008 0.000000000000000E+000 2.177365385221695E-008 0.000000000000000E+000 -6.541330519783950E-016 1.946974832780211E-009
7.80 1.959189594617054E-008 0.000000000000000E+000 1.959189594617054E-008 0.000000000000000E+000 -1.690677762719583E-016 1.777599024628627E-009
7.90 1.761932785368128E-008 0.000000000000000E+000 1.761932785368128E-008 0.000000000000000E+000 -1.984970889913618E-016 1.619531154861264E-009
8.00 1.583097995381696E-008 0.000000000000000E+000 1.583097995381696E-008 0.000000000000000E+000 -1.141515809828519E-015 1.473287950967369E-009
8.10 1.421248502381699E-008 0.000000000000000E+000 1.421248502381699E-008 0.000000000000000E+000 -1.527335929171064E-015 1.337661498935887E-009
8.20 1.274494968421730E-008 0.000000000000000E+000 1.274494968421730E-008 0.000000000000000E+000 -6.125877799814661E-016 1.212703538215859E-009
8.30 1.142052187429100E-008 0.000000000000000E+000 1.142052187429100E-008 0.000000000000000E+000 -3.297329857071540E-017 1.097813511686976E-009
8.40 1.022292683485345E-008 0.000000000000000E+000 1.022292683485345E-008 0.000000000000000E+000 -1.718562087343195E-015 9.919069288196326E-010
8.50 9.144474171018405E-009 0.000000000000000E+000 9.144474171018405E-009 0.000000000000000E+000 -6.211394246169455E-016 8.945051853766943E-010
8.60 8.172588649765064E-009 0.000000000000000E+000 8.172588649765064E-009 0.000000000000000E+000 -2.036402730470899E-016 8.054939811872708E-010
8.70 7.295733516951511E-009 0.000000000000000E+000 7.295733516951511E-009 0.000000000000000E+000 -2.825024285682542E-016 7.242982577501103E-010
8.80 6.505410252774697E-009 0.000000000000000E+000 6.505410252774697E-009 0.000000000000000E+000 -5.916355729981837E-016 6.505822012435299E-010
8.90 5.792997064513665E-009 0.000000000000000E+000 5.792997064513665E-009 0.000000000000000E+000 -3.166148170464372E-015 5.835951857267310E-010
9.00 5.153619595002439E-009 0.000000000000000E+000 5.153619595002439E-009 0.000000000000000E+000 9.899172410607338E-016 5.227185489398915E-010
9.10 4.576017458185443E-009 0.000000000000000E+000 4.576017458185443E-009 0.000000000000000E+000 -1.954396388649526E-015 4.677897961705016E-010
9.20 4.060893936575917E-009 0.000000000000000E+000 4.060893936575917E-009 0.000000000000000E+000 -1.619791269429766E-015 4.178656025258069E-010
9.30 3.595633604442511E-009 0.000000000000000E+000 3.595633604442511E-009 0.000000000000000E+000 -2.878421242677454E-016 3.730330825729407E-010
9.40 3.179407452967467E-009 0.000000000000000E+000 3.179407452967467E-009 0.000000000000000E+000 -2.594902374572494E-016 3.325595239049876E-010
9.50 2.805562920810293E-009 0.000000000000000E+000 2.805562920810293E-009 0.000000000000000E+000 -2.288479735573778E-015 2.959120918202937E-010
9.60 2.473969896587850E-009 0.000000000000000E+000 2.473969896587850E-009 0.000000000000000E+000 -2.398390730809496E-016 2.633441297059808E-010
9.70 2.171591278450382E-009 0.000000000000000E+000 2.171591278450382E-009 0.000000000000000E+000 -1.325897941786836E-015 2.335427037373464E-010
9.80 1.906094707166787E-009 0.000000000000000E+000 1.906094707166787E-009 0.000000000000000E+000 2.450906773539263E-016 2.065522379057858E-010
9.90 1.666948756114146E-009 0.000000000000000E+000 1.666948756114146E-009 0.000000000000000E+000 -1.056609227195748E-015 1.819101361379269E-010
10.00 1.453331881838780E-009 0.000000000000000E+000 1.453331881838780E-009 0.000000000000000E+000 -1.855205442394259E-016 1.602949273831053E-010


==> SOM_data/relcoup_750_1500_bx0_cm1.txt <==
1.00 3.849842962729850E-007 0.000000000000000E+000 3.849842962729850E-007 0.000000000000000E+000 -2.817412318957877E-007 -7.087768325339083E-008
1.10 2.716582339859531E-007 0.000000000000000E+000 2.716582339859531E-007 0.000000000000000E+000 -3.124821004490594E-007 -7.533505840264204E-008
1.20 1.956577493635053E-007 0.000000000000000E+000 1.956577493635053E-007 0.000000000000000E+000 -3.316410941164947E-007 -7.878188379099708E-008
1.30 1.445045586393005E-007 0.000000000000000E+000 1.445045586393005E-007 0.000000000000000E+000 -3.427921032706746E-007 -8.142156160084149E-008
1.40 1.096753736983610E-007 0.000000000000000E+000 1.096753736983610E-007 0.000000000000000E+000 -3.483152570660824E-007 -8.339138883616172E-008
1.50 8.601606041858207E-008 0.000000000000000E+000 8.601606041858207E-008 0.000000000000000E+000 -3.500720793864743E-007 -8.487237505433725E-008
1.60 6.996803897757894E-008 0.000000000000000E+000 6.996803897757894E-008 0.000000000000000E+000 -3.493254323648392E-007 -8.605711508575815E-008
1.70 5.943085371824259E-008 0.000000000000000E+000 5.943085371824259E-008 0.000000000000000E+000 -3.470927728963956E-007 -8.707997188835191E-008
1.80 5.291492862750928E-008 0.000000000000000E+000 5.291492862750928E-008 0.000000000000000E+000 -3.440355660005862E-007 -8.805319930481434E-008
1.90 4.935094646649924E-008 0.000000000000000E+000 4.935094646649924E-008 0.000000000000000E+000 -3.407277676373190E-007 -8.909120118443409E-008
2.00 4.800307826217906E-008 0.000000000000000E+000 4.800307826217906E-008 0.000000000000000E+000 -3.374925044142860E-007 -9.026919111099218E-008
2.10 4.831495298334872E-008 0.000000000000000E+000 4.831495298334872E-008 0.000000000000000E+000 -3.346084378596048E-007 -9.164380163166472E-008
2.20 4.997164190316978E-008 0.000000000000000E+000 4.997164190316978E-008 0.000000000000000E+000 -3.322836987719021E-007 -9.326175937777786E-008
2.30 5.268581507980147E-008 0.000000000000000E+000 5.268581507980147E-008 0.000000000000000E+000 -3.306333723754738E-007 -9.514965290266465E-008
2.40 5.622534201842239E-008 0.000000000000000E+000 5.622534201842239E-008 0.000000000000000E+000 -3.297396488564141E-007 -9.730265621141540E-008
2.50 6.042708397735679E-008 0.000000000000000E+000 6.042708397735679E-008 0.000000000000000E+000 -3.296572224333324E-007 -9.966459567372119E-008
2.60 6.511360906564125E-008 0.000000000000000E+000 6.511360906564125E-008 0.000000000000000E+000 -3.303884294706679E-007 -1.021251742332833E-007
2.70 7.013923280510406E-008 0.000000000000000E+000 7.013923280510406E-008 0.000000000000000E+000 -3.319159804700153E-007 -1.045154474675904E-007
2.80 7.532472840352355E-008 0.000000000000000E+000 7.532472840352355E-008 0.000000000000000E+000 -3.342140216361142E-007 -1.065897539225590E-007
2.90 8.044833721692574E-008 0.000000000000000E+000 8.044833721692574E-008 0.000000000000000E+000 -3.372422469185768E-007 -1.080377507396745E-007
3.00 8.526674850238867E-008 0.000000000000000E+000 8.526674850238867E-008 0.000000000000000E+000 -3.409501061080194E-007 -1.085255232278868E-007
3.10 8.956102364817115E-008 0.000000000000000E+000 8.956102364817115E-008 0.000000000000000E+000 -3.452773208229330E-007 -1.077529784237710E-007
3.20 9.312754665794449E-008 0.000000000000000E+000 9.312754665794449E-008 0.000000000000000E+000 -3.501343576541003E-007 -1.055337435371673E-007
3.30 9.575821065724592E-008 0.000000000000000E+000 9.575821065724592E-008 0.000000000000000E+000 -3.554464898112005E-007 -1.018187426200722E-007
3.40 9.738273319750737E-008 0.000000000000000E+000 9.738273319750737E-008 0.000000000000000E+000 -3.611262864383706E-007 -9.672220847209672E-008
3.50 9.797545935726261E-008 0.000000000000000E+000 9.797545935726261E-008 0.000000000000000E+000 -3.670867367232573E-007 -9.049480528902789E-008
3.60 9.762188767810026E-008 0.000000000000000E+000 9.762188767810026E-008 0.000000000000000E+000 -3.732457072212230E-007 -8.344125951831701E-008
3.70 9.641479781612088E-008 0.000000000000000E+000 9.641479781612088E-008 0.000000000000000E+000 -3.795061198861923E-007 -7.587887718796076E-008
3.80 9.445037009547937E-008 0.000000000000000E+000 9.445037009547937E-008 0.000000000000000E+000 -3.858004854948762E-007 -6.810470578180532E-008
3.90 9.186684585797315E-008 0.000000000000000E+000 9.186684585797315E-008 0.000000000000000E+000 -3.920238328956169E-007 -6.035712254072337E-008
4.00 8.880939263479680E-008 0.000000000000000E+000 8.880939263479680E-008 0.000000000000000E+000 -3.981250112008390E-007 -5.282721436859696E-008
4.10 8.537737636391872E-008 0.000000000000000E+000 8.537737636391872E-008 0.000000000000000E+000 -4.040503472897510E-007 -4.564906644287619E-008
4.20 8.167442279712532E-008 0.000000000000000E+000 8.167442279712532E-008 0.000000000000000E+000 -4.097553517713745E-007 -3.891032790286390E-008
4.30 7.778175072467407E-008 0.000000000000000E+000 7.778175072467407E-008 0.000000000000000E+000 -4.151965035597841E-007 -3.267548796331642E-008
4.40 7.377694877380070E-008 0.000000000000000E+000 7.377694877380070E-008 0.000000000000000E+000 -4.203502618841797E-007 -2.697775424698835E-008
4.50 6.969565345630131E-008 0.000000000000000E+000 6.969565345630131E-008 0.000000000000000E+000 -4.252012868073075E-007 -2.183260038316132E-008
4.60 6.561333328154886E-008 0.000000000000000E+000 6.561333328154886E-008 0.000000000000000E+000 -4.297451977338344E-007 -1.724216928771888E-008
4.70 6.158331362159829E-008 0.000000000000000E+000 6.158331362159829E-008 0.000000000000000E+000 -4.339736395742047E-007 -1.318956764310563E-008
4.80 5.762248408554322E-008 0.000000000000000E+000 5.762248408554322E-008 0.000000000000000E+000 -4.378959618762807E-007 -9.654699759276293E-009
4.90 5.377739829827494E-008 0.000000000000000E+000 5.377739829827494E-008 0.000000000000000E+000 -4.415175601752639E-007 -6.607888410981120E-009
5.00 5.004454303807911E-008 0.000000000000000E+000 5.004454303807911E-008 0.000000000000000E+000 -4.448474625703047E-007 -4.014766321956242E-009
5.10 4.646066981748228E-008 0.000000000000000E+000 4.646066981748228E-008 0.000000000000000E+000 -4.479037325771064E-007 -1.836635274631525E-009
5.20 4.304091392380357E-008 0.000000000000000E+000 4.304091392380357E-008 0.000000000000000E+000 -4.507024041026320E-007 -3.512678858316786E-011
5.30 3.979581073210834E-008 0.000000000000000E+000 3.979581073210834E-008 0.000000000000000E+000 -4.532569942785502E-007 1.428788177967053E-009
5.40 3.673065490440082E-008 0.000000000000000E+000 3.673065490440082E-008 0.000000000000000E+000 -4.555925000856577E-007 2.593884534815788E-009
5.50 3.384681051939067E-008 0.000000000000000E+000 3.384681051939067E-008 0.000000000000000E+000 -4.577131882857642E-007 3.500030024411861E-009
5.60 3.114922230856710E-008 0.000000000000000E+000 3.114922230856710E-008 0.000000000000000E+000 -4.596456996073790E-007 4.181573573907031E-009
5.70 2.862524246683422E-008 0.000000000000000E+000 2.862524246683422E-008 0.000000000000000E+000 -4.613990426414945E-007 4.672308958330598E-009
5.80 2.626244077915996E-008 0.000000000000000E+000 2.626244077915996E-008 0.000000000000000E+000 -4.629922062282741E-007 5.001019586214081E-009
5.90 2.406963850669195E-008 0.000000000000000E+000 2.406963850669195E-008 0.000000000000000E+000 -4.644393221742485E-007 5.194025208569368E-009
6.00 2.203271796695513E-008 0.000000000000000E+000 2.203271796695513E-008 0.000000000000000E+000 -4.657537594772822E-007 5.276496941069751E-009
6.10 2.014775149062905E-008 0.000000000000000E+000 2.014775149062905E-008 0.000000000000000E+000 -4.669465034960144E-007 5.269275651463427E-009
6.20 1.840750515460126E-008 0.000000000000000E+000 1.840750515460126E-008 0.000000000000000E+000 -4.680298068783633E-007 5.190189472329559E-009
6.30 1.681305396667890E-008 0.000000000000000E+000 1.681305396667890E-008 0.000000000000000E+000 -4.690148145167043E-007 5.056007956462339E-009
6.40 1.534194489630457E-008 0.000000000000000E+000 1.534194489630457E-008 0.000000000000000E+000 -4.699076093103176E-007 4.879707573038035E-009
6.50 1.398441276875165E-008 0.000000000000000E+000 1.398441276875165E-008 0.000000000000000E+000 -4.707184560421844E-007 4.672409834005056E-009
6.60 1.273732500619859E-008 0.000000000000000E+000 1.273732500619859E-008 0.000000000000000E+000 -4.714548170424427E-007 4.443847448603721E-009
6.70 1.159470448264691E-008 0.000000000000000E+000 1.159470448264691E-008 0.000000000000000E+000 -4.721250579266657E-007 4.202154989541029E-009
6.80 1.055320697010848E-008 0.000000000000000E+000 1.055320697010848E-008 0.000000000000000E+000 -4.727322738088828E-007 3.952401080966933E-009
6.90 9.600318035643188E-009 0.000000000000000E+000 9.600318035643188E-009 0.000000000000000E+000 -4.732883999199059E-007 3.701506828334507E-009
7.00 8.731924068808658E-009 0.000000000000000E+000 8.731924068808658E-009 0.000000000000000E+000 -4.737936823504330E-007 3.452310040495861E-009
7.10 7.932349364351709E-009 0.000000000000000E+000 7.932349364351709E-009 0.000000000000000E+000 -4.742543467103151E-007 3.208356996681281E-009
7.20 7.205971158063251E-009 0.000000000000000E+000 7.205971158063251E-009 0.000000000000000E+000 -4.746731190645112E-007 2.972290613978477E-009
7.30 6.544725101210092E-009 0.000000000000000E+000 6.544725101210092E-009 0.000000000000000E+000 -4.750582457120845E-007 2.745236817864704E-009
7.40 5.939202076586444E-009 0.000000000000000E+000 5.939202076586444E-009 0.000000000000000E+000 -4.754080112290420E-007 2.528619762720270E-009
7.50 5.390419889085345E-009 0.000000000000000E+000 5.390419889085345E-009 0.000000000000000E+000 -4.757260353707853E-007 2.322787177613209E-009
7.60 4.888950423737471E-009 0.000000000000000E+000 4.888950423737471E-009 0.000000000000000E+000 -4.760210966652746E-007 2.128655940296170E-009
7.70 4.430590372144596E-009 0.000000000000000E+000 4.430590372144596E-009 0.000000000000000E+000 -4.762872881174628E-007 1.946974832448174E-009
7.80 4.014580515001090E-009 0.000000000000000E+000 4.014580515001090E-009 0.000000000000000E+000 -4.765322516229908E-007 1.777599018665515E-009
7.90 3.639627948451765E-009 0.000000000000000E+000 3.639627948451765E-009 0.000000000000000E+000 -4.767625164958474E-007 1.619531166943342E-009
8.00 3.294444932737326E-009 0.000000000000000E+000 3.294444932737326E-009 0.000000000000000E+000 -4.769671375893676E-007 1.473287950879277E-009
8.10 2.981285000506854E-009 0.000000000000000E+000 2.981285000506854E-009 0.000000000000000E+000 -4.771562255050622E-007 1.337661522320772E-009
8.20 2.696835464351318E-009 0.000000000000000E+000 2.696835464351318E-009 0.000000000000000E+000 -4.773298957450690E-007 1.212703527367061E-009
8.30 2.439515995565080E-009 0.000000000000000E+000 2.439515995565080E-009 0.000000000000000E+000 -4.774914082161910E-007 1.097813521688741E-009
8.40 2.207810611933907E-009 0.000000000000000E+000 2.207810611933907E-009 0.000000000000000E+000 -4.776404644793187E-007 9.919069272543157E-010
8.50 1.995866096556679E-009 0.000000000000000E+000 1.995866096556679E-009 0.000000000000000E+000 -4.777796341849314E-007 8.945052009824293E-010
8.60 1.803849322508790E-009 0.000000000000000E+000 1.803849322508790E-009 0.000000000000000E+000 -4.779043429566898E-007 8.054939812008233E-010
8.70 1.632160113825369E-009 0.000000000000000E+000 1.632160113825369E-009 0.000000000000000E+000 -4.780222004969860E-007 7.242982576620188E-010
8.80 1.474730466449784E-009 0.000000000000000E+000 1.474730466449784E-009 0.000000000000000E+000 -4.781301257877199E-007 6.505822013180688E-010
8.90 1.335433522219531E-009 0.000000000000000E+000 1.335433522219531E-009 0.000000000000000E+000 -4.782314189262290E-007 5.835951857131785E-010
9.00 1.209190773725522E-009 0.000000000000000E+000 1.209190773725522E-009 0.000000000000000E+000 -4.783246549947462E-007 5.227185490279829E-010
9.10 1.092163252005181E-009 0.000000000000000E+000 1.092163252005181E-009 0.000000000000000E+000 -4.784110864316981E-007 4.677897961772779E-010
9.20 9.870150849300645E-010 0.000000000000000E+000 9.870150849300645E-010 0.000000000000000E+000 -4.784904131525290E-007 4.178656025325832E-010
9.30 8.896447050720038E-010 0.000000000000000E+000 8.896447050720038E-010 0.000000000000000E+000 -4.785663618458677E-007 3.730330824848493E-010
9.40 8.045304737653496E-010 0.000000000000000E+000 8.045304737653496E-010 0.000000000000000E+000 -4.786360743036928E-007 3.325595239185401E-010
9.50 7.267901203517095E-010 0.000000000000000E+000 7.267901203517095E-010 0.000000000000000E+000 -4.787010671450357E-007 2.959120916915447E-010
9.60 6.516527639285693E-010 0.000000000000000E+000 6.516527639285693E-010 0.000000000000000E+000 -4.787606462007343E-007 2.633441298008484E-010
9.70 5.875854507229623E-010 0.000000000000000E+000 5.875854507229623E-010 0.000000000000000E+000 -4.788155605657749E-007 2.335427037576752E-010
9.80 5.287695838205914E-010 0.000000000000000E+000 5.287695838205914E-010 0.000000000000000E+000 -4.788628800684002E-007 2.065522378312469E-010
9.90 4.792868233941720E-010 0.000000000000000E+000 4.792868233941720E-010 0.000000000000000E+000 -4.788838132185856E-007 1.819101360701642E-010
10.00 4.338503474471292E-010 0.000000000000000E+000 4.338503474471292E-010 0.000000000000000E+000 -4.789307628042300E-007 1.602949273898815E-010


==> SOM_data/relcoup_750_1500_bxp1_c0.txt <==
1.00 6.758017484576891E-007 0.000000000000000E+000 6.758017484576891E-007 0.000000000000000E+000 1.408705924401071E-007 1.417553681830937E-007
1.10 5.849314468428122E-007 0.000000000000000E+000 5.849314468428122E-007 0.000000000000000E+000 1.562410388586622E-007 1.506701413243807E-007
1.20 5.269325433908988E-007 0.000000000000000E+000 5.269325433908988E-007 0.000000000000000E+000 1.658205506141730E-007 1.575637395069177E-007
1.30 4.903170048075924E-007 0.000000000000000E+000 4.903170048075924E-007 0.000000000000000E+000 1.713960509067196E-007 1.628431174904041E-007
1.40 4.674409873452528E-007 0.000000000000000E+000 4.674409873452528E-007 0.000000000000000E+000 1.741576310780669E-007 1.667828026978848E-007
1.50 4.538367806021348E-007 0.000000000000000E+000 4.538367806021348E-007 0.000000000000000E+000 1.750360354426937E-007 1.697447645445825E-007
1.60 4.465383722166875E-007 0.000000000000000E+000 4.465383722166875E-007 0.000000000000000E+000 1.746627152196040E-007 1.721142283098937E-007
1.70 4.439058982465390E-007 0.000000000000000E+000 4.439058982465390E-007 0.000000000000000E+000 1.735463851782785E-007 1.741599437929126E-007
1.80 4.448542322805440E-007 0.000000000000000E+000 4.448542322805440E-007 0.000000000000000E+000 1.720177818133797E-007 1.761063988908843E-007
1.90 4.486116619085052E-007 0.000000000000000E+000 4.486116619085052E-007 0.000000000000000E+000 1.703638820142896E-007 1.781824024798498E-007
2.00 4.546669129928842E-007 0.000000000000000E+000 4.546669129928842E-007 0.000000000000000E+000 1.687462511500899E-007 1.805383831625772E-007
2.10 4.626691948577432E-007 0.000000000000000E+000 4.626691948577432E-007 0.000000000000000E+000 1.673042187115491E-007 1.832876031858158E-007
2.20 4.724270921727770E-007 0.000000000000000E+000 4.724270921727770E-007 0.000000000000000E+000 1.661418488434197E-007 1.865235188618143E-007
2.30 4.836810743830722E-007 0.000000000000000E+000 4.836810743830722E-007 0.000000000000000E+000 1.653166848128839E-007 1.902993063978187E-007
2.40 4.961694917065037E-007 0.000000000000000E+000 4.961694917065037E-007 0.000000000000000E+000 1.648698245902241E-007 1.946053131005046E-007
2.50 5.095762473913179E-007 0.000000000000000E+000 5.095762473913179E-007 0.000000000000000E+000 1.648286110742596E-007 1.993291923528095E-007
2.60 5.234640261340817E-007 0.000000000000000E+000 5.234640261340817E-007 0.000000000000000E+000 1.651942137817375E-007 2.042503495470419E-007
2.70 5.372851912658528E-007 0.000000000000000E+000 5.372851912658528E-007 0.000000000000000E+000 1.659579898292992E-007 2.090308952155419E-007
2.80 5.503243395494050E-007 0.000000000000000E+000 5.503243395494050E-007 0.000000000000000E+000 1.671070102855004E-007 2.131795083373729E-007
2.90 5.617109573433302E-007 0.000000000000000E+000 5.617109573433302E-007 0.000000000000000E+000 1.686211237954182E-007 2.160755018678457E-007
3.00 5.705321093365266E-007 0.000000000000000E+000 5.705321093365266E-007 0.000000000000000E+000 1.704750531197598E-007 2.170510472721508E-007
3.10 5.759739567404052E-007 0.000000000000000E+000 5.759739567404052E-007 0.000000000000000E+000 1.726386599115883E-007 2.155059564116588E-007
3.20 5.774378173487025E-007 0.000000000000000E+000 5.774378173487025E-007 0.000000000000000E+000 1.750671777143097E-007 2.110674869369527E-007
3.30 5.745676107581990E-007 0.000000000000000E+000 5.745676107581990E-007 0.000000000000000E+000 1.777232447778575E-007 2.036374851762510E-007
3.40 5.674610074052529E-007 0.000000000000000E+000 5.674610074052529E-007 0.000000000000000E+000 1.805631429721905E-007 1.934444166679658E-007
3.50 5.564735495828488E-007 0.000000000000000E+000 5.564735495828488E-007 0.000000000000000E+000 1.835433670631712E-007 1.809896104744670E-007
3.60 5.421894542291473E-007 0.000000000000000E+000 5.421894542291473E-007 0.000000000000000E+000 1.866228534573222E-007 1.668825188687318E-007
3.70 5.252387807653434E-007 0.000000000000000E+000 5.252387807653434E-007 0.000000000000000E+000 1.897530593336763E-007 1.517577540462631E-007
3.80 5.062062499903146E-007 0.000000000000000E+000 5.062062499903146E-007 0.000000000000000E+000 1.929002423686077E-007 1.362094112032557E-007
3.90 4.856601496082346E-007 0.000000000000000E+000 4.856601496082346E-007 0.000000000000000E+000 1.960119156274096E-007 1.207142449102783E-007
4.00 4.640796044287173E-007 0.000000000000000E+000 4.640796044287173E-007 0.000000000000000E+000 1.990625051606366E-007 1.056544286443862E-007
4.10 4.418539718244729E-007 0.000000000000000E+000 4.418539718244729E-007 0.000000000000000E+000 2.020251736052276E-007 9.129813278344436E-008
4.20 4.192941003432762E-007 0.000000000000000E+000 4.192941003432762E-007 0.000000000000000E+000 2.048776755241566E-007 7.782065571198496E-008
4.30 3.966586989651936E-007 0.000000000000000E+000 3.966586989651936E-007 0.000000000000000E+000 2.075982509748753E-007 6.535097589466243E-008
4.40 3.741463395306323E-007 0.000000000000000E+000 3.741463395306323E-007 0.000000000000000E+000 2.101751309033228E-007 5.395550843187224E-008
4.50 3.519192775968959E-007 0.000000000000000E+000 3.519192775968959E-007 0.000000000000000E+000 2.126006435216861E-007 4.366520057724456E-008
4.60 3.301434087724568E-007 0.000000000000000E+000 3.301434087724568E-007 0.000000000000000E+000 2.148725986867635E-007 3.448433838669848E-008
4.70 3.089435601062161E-007 0.000000000000000E+000 3.089435601062161E-007 0.000000000000000E+000 2.169868190507698E-007 2.637913516422496E-008
4.80 2.884091683688942E-007 0.000000000000000E+000 2.884091683688942E-007 0.000000000000000E+000 2.189479800143967E-007 1.930939934344716E-008
4.90 2.686311069465984E-007 0.000000000000000E+000 2.686311069465984E-007 0.000000000000000E+000 2.207587795057813E-007 1.321577675677458E-008
5.00 2.496528670217917E-007 0.000000000000000E+000 2.496528670217917E-007 0.000000000000000E+000 2.224237306196420E-007 8.029532605165809E-009
5.10 2.315322081712605E-007 0.000000000000000E+000 2.315322081712605E-007 0.000000000000000E+000 2.239518655002264E-007 3.673270503028604E-009
5.20 2.143109141844209E-007 0.000000000000000E+000 2.143109141844209E-007 0.000000000000000E+000 2.253512012454861E-007 7.025361677359633E-011
5.30 1.980083935533557E-007 0.000000000000000E+000 1.980083935533557E-007 0.000000000000000E+000 2.266284967406953E-007 -2.857576409588561E-009
5.40 1.826340509026780E-007 0.000000000000000E+000 1.826340509026780E-007 0.000000000000000E+000 2.277962500346059E-007 -5.187769063986949E-009
5.50 1.681887598176740E-007 0.000000000000000E+000 1.681887598176740E-007 0.000000000000000E+000 2.288565945637186E-007 -7.000060154275936E-009
5.60 1.546544355474029E-007 0.000000000000000E+000 1.546544355474029E-007 0.000000000000000E+000 2.298228487777632E-007 -8.363147102718029E-009
5.70 1.420133983637980E-007 0.000000000000000E+000 1.420133983637980E-007 0.000000000000000E+000 2.306995199911698E-007 -9.344617998159317E-009
5.80 1.302242476996606E-007 0.000000000000000E+000 1.302242476996606E-007 0.000000000000000E+000 2.314961028067284E-007 -1.000203926236951E-008
5.90 1.192651002944085E-007 0.000000000000000E+000 1.192651002944085E-007 0.000000000000000E+000 2.322196616657630E-007 -1.038805055809857E-008
6.00 1.091018400378174E-007 0.000000000000000E+000 1.091018400378174E-007 0.000000000000000E+000 2.328768781381080E-007 -1.055299376408344E-008
6.10 9.969891441740380E-008 0.000000000000000E+000 9.969891441740380E-008 0.000000000000000E+000 2.334732502755387E-007 -1.053855140158247E-008
6.20 9.101153768500037E-008 0.000000000000000E+000 9.101153768500037E-008 0.000000000000000E+000 2.340149019180765E-007 -1.038037898579781E-008
6.30 8.300775173032836E-008 0.000000000000000E+000 8.300775173032836E-008 0.000000000000000E+000 2.345074077699059E-007 -1.011201594731422E-008
6.40 7.563758544165617E-008 0.000000000000000E+000 7.563758544165617E-008 0.000000000000000E+000 2.349538048436846E-007 -9.759415173079481E-009
6.50 6.885831701562308E-008 0.000000000000000E+000 6.885831701562308E-008 0.000000000000000E+000 2.353592274432768E-007 -9.344819784446649E-009
6.60 6.262924670178301E-008 0.000000000000000E+000 6.262924670178301E-008 0.000000000000000E+000 2.357274049905644E-007 -8.887694944437999E-009
6.70 5.691448903214643E-008 0.000000000000000E+000 5.691448903214643E-008 0.000000000000000E+000 2.360625261586509E-007 -8.404309961904230E-009
6.80 5.169248459325540E-008 0.000000000000000E+000 5.169248459325540E-008 0.000000000000000E+000 2.363661365714829E-007 -7.904802203384271E-009
6.90 4.690356923251509E-008 0.000000000000000E+000 4.690356923251509E-008 0.000000000000000E+000 2.366442001199202E-007 -7.403013635289902E-009
7.00 4.253718851554104E-008 0.000000000000000E+000 4.253718851554104E-008 0.000000000000000E+000 2.368968379647007E-007 -6.904620137797139E-009
7.10 3.853893055557983E-008 0.000000000000000E+000 3.853893055557983E-008 0.000000000000000E+000 2.371271728012929E-007 -6.416714040925157E-009
7.20 3.490166309510235E-008 0.000000000000000E+000 3.490166309510235E-008 0.000000000000000E+000 2.373365588958763E-007 -5.944581189630408E-009
7.30 3.158186294841553E-008 0.000000000000000E+000 3.158186294841553E-008 0.000000000000000E+000 2.375291222689874E-007 -5.490473651497774E-009
7.40 2.855875734491471E-008 0.000000000000000E+000 2.855875734491471E-008 0.000000000000000E+000 2.377040057675189E-007 -5.057239503282159E-009
7.50 2.580858074917181E-008 0.000000000000000E+000 2.580858074917181E-008 0.000000000000000E+000 2.378630166039925E-007 -4.645574244915623E-009
7.60 2.330173333981371E-008 0.000000000000000E+000 2.330173333981371E-008 0.000000000000000E+000 2.380105483095810E-007 -4.257311878058017E-009
7.70 2.102681006192883E-008 0.000000000000000E+000 2.102681006192883E-008 0.000000000000000E+000 2.381436435722024E-007 -3.893949634999473E-009
7.80 1.895963189954664E-008 0.000000000000000E+000 1.895963189954664E-008 0.000000000000000E+000 2.382661257863656E-007 -3.555198131094189E-009
7.90 1.708586885367030E-008 0.000000000000000E+000 1.708586885367030E-008 0.000000000000000E+000 2.383812563881612E-007 -3.239062340080188E-009
8.00 1.538112988096514E-008 0.000000000000000E+000 1.538112988096514E-008 0.000000000000000E+000 2.384835686998127E-007 -2.946575737881396E-009
8.10 1.383872694929671E-008 0.000000000000000E+000 1.383872694929671E-008 0.000000000000000E+000 2.385781109310816E-007 -2.675323194241115E-009
8.20 1.243915074927601E-008 0.000000000000000E+000 1.243915074927601E-008 0.000000000000000E+000 2.386649482945331E-007 -2.425407106965561E-009
8.30 1.117322949909486E-008 0.000000000000000E+000 1.117322949909486E-008 0.000000000000000E+000 2.387457048846756E-007 -2.195627171909650E-009
8.40 1.002831229221824E-008 0.000000000000000E+000 1.002831229221824E-008 0.000000000000000E+000 2.388202320689721E-007 -1.983813951178808E-009
8.50 8.991988947500437E-009 0.000000000000000E+000 8.991988947500437E-009 0.000000000000000E+000 2.388898173879447E-007 -1.789010348886386E-009
8.60 8.057055795761666E-009 0.000000000000000E+000 8.057055795761666E-009 0.000000000000000E+000 2.389521715992504E-007 -1.610988076845962E-009
8.70 7.214405873748510E-009 0.000000000000000E+000 7.214405873748510E-009 0.000000000000000E+000 2.390110964204631E-007 -1.448596362431203E-009
8.80 6.454154407056544E-009 0.000000000000000E+000 6.454154407056544E-009 0.000000000000000E+000 2.390650590403175E-007 -1.301164496338310E-009
8.90 5.766981742914005E-009 0.000000000000000E+000 5.766981742914005E-009 0.000000000000000E+000 2.391157082971872E-007 -1.167190265635330E-009
9.00 5.150229814482630E-009 0.000000000000000E+000 5.150229814482630E-009 0.000000000000000E+000 2.391623312259511E-007 -1.045437181878346E-009
9.10 4.591315832116320E-009 0.000000000000000E+000 4.591315832116320E-009 0.000000000000000E+000 2.392055423015447E-007 -9.355796639932143E-010
9.20 4.089742966067017E-009 0.000000000000000E+000 4.089742966067017E-009 0.000000000000000E+000 2.392452039177398E-007 -8.357311314817202E-010
9.30 3.639517936899044E-009 0.000000000000000E+000 3.639517936899044E-009 0.000000000000000E+000 2.392831789211578E-007 -7.460662717500600E-010
9.40 3.232338197155001E-009 0.000000000000000E+000 3.232338197155001E-009 0.000000000000000E+000 2.393180338245248E-007 -6.651191932963542E-010
9.50 2.867749772586925E-009 0.000000000000000E+000 2.867749772586925E-009 0.000000000000000E+000 2.393505292018380E-007 -5.918241208042953E-010
9.60 2.536032036579204E-009 0.000000000000000E+000 2.536032036579204E-009 0.000000000000000E+000 2.393803209505297E-007 -5.266884678227241E-010
9.70 2.242209946795520E-009 0.000000000000000E+000 2.242209946795520E-009 0.000000000000000E+000 2.394077822387035E-007 -4.670855205773082E-010
9.80 1.977531223549592E-009 0.000000000000000E+000 1.977531223549592E-009 0.000000000000000E+000 2.394314379174309E-007 -4.131045329083686E-010
9.90 1.749723621799219E-009 0.000000000000000E+000 1.749723621799219E-009 0.000000000000000E+000 2.394419029298731E-007 -3.638204904444359E-010
10.00 1.537417982185178E-009 0.000000000000000E+000 1.537417982185178E-009 0.000000000000000E+000 2.394653819481226E-007 -3.205900806868382E-010


==> SOM_data/relcoup_750_300_bxp1_cC.txt <==
1.00 -2.731224625930612E-006 0.000000000000000E+000 -2.731224625930612E-006 0.000000000000000E+000 1.408705925587731E-007 1.729437990385940E-016
1.10 -2.232723583694462E-006 0.000000000000000E+000 -2.232723583694462E-006 0.000000000000000E+000 1.562410384451881E-007 5.056718932472393E-016
1.20 -1.796515089313525E-006 0.000000000000000E+000 -1.796515089313525E-006 0.000000000000000E+000 1.658205499922882E-007 1.112323666334347E-015
1.30 -1.405972635591076E-006 0.000000000000000E+000 -1.405972635591076E-006 0.000000000000000E+000 1.713960512706117E-007 -1.916801678318591E-015
1.40 -1.076196305267172E-006 0.000000000000000E+000 -1.076196305267172E-006 0.000000000000000E+000 1.741576329392558E-007 -2.248093204648693E-015
1.50 -8.140272562488524E-007 0.000000000000000E+000 -8.140272562488524E-007 0.000000000000000E+000 1.750360350740311E-007 -1.141271864339710E-015
1.60 -6.074889730774958E-007 0.000000000000000E+000 -6.074889730774958E-007 0.000000000000000E+000 1.746627163345772E-007 -8.545003897172943E-016
1.70 -4.421525824565379E-007 0.000000000000000E+000 -4.421525824565379E-007 0.000000000000000E+000 1.735463853296467E-007 -6.163147249493850E-016
1.80 -3.081689521302541E-007 0.000000000000000E+000 -3.081689521302541E-007 0.000000000000000E+000 1.720177818309845E-007 -4.122001134518327E-016
1.90 -1.998093938050842E-007 0.000000000000000E+000 -1.998093938050842E-007 0.000000000000000E+000 1.703638816051117E-007 -2.152547888198408E-016
2.00 -1.127256629870669E-007 0.000000000000000E+000 -1.127256629870669E-007 0.000000000000000E+000 1.687462507924320E-007 -2.873813383444390E-016
2.10 -4.330536095890832E-008 0.000000000000000E+000 -4.330536095890832E-008 0.000000000000000E+000 1.673042184627111E-007 -1.627387460900742E-016
2.20 1.049177546362934E-008 0.000000000000000E+000 1.049177546362934E-008 0.000000000000000E+000 1.661418487456924E-007 -8.216897214724517E-017
2.30 5.176483584415348E-008 0.000000000000000E+000 5.176483584415348E-008 0.000000000000000E+000 1.653166848793861E-007 -3.243119748447265E-017
2.40 8.290782357596449E-008 0.000000000000000E+000 8.290782357596449E-008 0.000000000000000E+000 1.648698247103537E-007 -1.398620802506301E-017
2.50 1.058585882000728E-007 0.000000000000000E+000 1.058585882000728E-007 0.000000000000000E+000 1.648286111877146E-007 7.453889935837843E-019
2.60 1.216318281544348E-007 0.000000000000000E+000 1.216318281544348E-007 0.000000000000000E+000 1.651942136871544E-007 -1.227858960339834E-017
2.70 1.310526160654640E-007 0.000000000000000E+000 1.310526160654640E-007 0.000000000000000E+000 1.659579897503083E-007 -2.236166980751353E-017
2.80 1.344152593072228E-007 0.000000000000000E+000 1.344152593072228E-007 0.000000000000000E+000 1.671070102717920E-007 -6.600080725005508E-018
2.90 1.340786580417659E-007 0.000000000000000E+000 1.340786580417659E-007 0.000000000000000E+000 1.686211237954182E-007 6.600080725005508E-018
3.00 1.309324465667540E-007 0.000000000000000E+000 1.309324465667540E-007 0.000000000000000E+000 1.704750533144825E-007 1.291555837973357E-017
3.10 1.259022093165348E-007 0.000000000000000E+000 1.259022093165348E-007 0.000000000000000E+000 1.726386599541703E-007 -7.182839392716467E-019
3.20 1.216391598087504E-007 0.000000000000000E+000 1.216391598087504E-007 0.000000000000000E+000 1.750671779118514E-007 9.107298248878237E-018
3.30 1.150556801635063E-007 0.000000000000000E+000 1.150556801635063E-007 0.000000000000000E+000 1.777232447588027E-007 7.047314121155779E-018
3.40 1.080617811487312E-007 0.000000000000000E+000 1.080617811487312E-007 0.000000000000000E+000 1.805631433331824E-007 -7.860465750519907E-019
3.50 1.008872184602763E-007 0.000000000000000E+000 1.008872184602763E-007 0.000000000000000E+000 1.835433670631712E-007 -3.510104533421821E-018
3.60 9.366609943294381E-008 0.000000000000000E+000 9.366609943294381E-008 0.000000000000000E+000 1.866228535926917E-007 9.486769009248164E-018
3.70 8.586523539311164E-008 0.000000000000000E+000 8.586523539311164E-008 0.000000000000000E+000 1.897530596482237E-007 -5.163512846462215E-018
3.80 7.744183112708712E-008 0.000000000000000E+000 7.744183112708712E-008 0.000000000000000E+000 1.929002425286969E-007 -8.145068820797352E-018
3.90 6.995202467090645E-008 0.000000000000000E+000 6.995202467090645E-008 0.000000000000000E+000 1.960119155654542E-007 -8.727827488508311E-018
4.00 6.228594562701618E-008 0.000000000000000E+000 6.228594562701618E-008 0.000000000000000E+000 1.990625049783551E-007 -8.226383983733765E-018
4.10 5.536759724568310E-008 0.000000000000000E+000 5.536759724568310E-008 0.000000000000000E+000 2.020251738029589E-007 -1.334923924872777E-017
4.20 4.962336629093844E-008 0.000000000000000E+000 4.962336629093844E-008 0.000000000000000E+000 2.048776755063147E-007 1.233279971202261E-018
4.30 4.478587816956472E-008 0.000000000000000E+000 4.478587816956472E-008 0.000000000000000E+000 2.075982510860671E-007 7.589415207398531E-019
4.40 4.079879732574015E-008 0.000000000000000E+000 4.079879732574015E-008 0.000000000000000E+000 2.101751310536881E-007 -7.738493006115288E-018
4.50 3.767164495933135E-008 0.000000000000000E+000 3.767164495933135E-008 0.000000000000000E+000 2.126006435216861E-007 -9.893344823930228E-019
4.60 3.569968855310054E-008 0.000000000000000E+000 3.569968855310054E-008 0.000000000000000E+000 2.148725984501431E-007 -8.321251673826247E-018
4.70 3.383080204576124E-008 0.000000000000000E+000 3.383080204576124E-008 0.000000000000000E+000 2.169868191279311E-007 -8.687169907040104E-018
4.80 3.170745085703500E-008 0.000000000000000E+000 3.170745085703500E-008 0.000000000000000E+000 2.189479798717767E-007 3.876022766635678E-018
4.90 3.011295256382436E-008 0.000000000000000E+000 3.011295256382436E-008 0.000000000000000E+000 2.207587795057813E-007 -1.504330514323637E-018
5.00 2.876725895965783E-008 0.000000000000000E+000 2.876725895965783E-008 0.000000000000000E+000 2.224237308676058E-007 -2.299863858384876E-017
5.10 2.739248745562443E-008 0.000000000000000E+000 2.739248745562443E-008 0.000000000000000E+000 2.239518651962771E-007 2.341876692568690E-017
5.20 2.602440965455546E-008 0.000000000000000E+000 2.602440965455546E-008 0.000000000000000E+000 2.253512008560339E-007 -2.757939276260002E-017
5.30 2.498219729517498E-008 0.000000000000000E+000 2.498219729517498E-008 0.000000000000000E+000 2.266284969492348E-007 -3.007305775931668E-017
5.40 2.394483573917652E-008 0.000000000000000E+000 2.394483573917652E-008 0.000000000000000E+000 2.277962501358094E-007 -1.718460443389525E-017
5.50 2.242536913085417E-008 0.000000000000000E+000 2.242536913085417E-008 0.000000000000000E+000 2.288565945637186E-007 -9.256376047594994E-018
5.60 2.110925332423796E-008 0.000000000000000E+000 2.110925332423796E-008 0.000000000000000E+000 2.298228490994392E-007 -4.550938619007905E-017
5.70 1.993353752501006E-008 0.000000000000000E+000 1.993353752501006E-008 0.000000000000000E+000 2.306995201867192E-007 1.395910297075087E-017
5.80 1.878305343167957E-008 0.000000000000000E+000 1.878305343167957E-008 0.000000000000000E+000 2.314961028743420E-007 1.132991270247352E-017
5.90 1.765185660504900E-008 0.000000000000000E+000 1.765185660504900E-008 0.000000000000000E+000 2.322196616657630E-007 2.541098841762901E-017
6.00 1.653045935638145E-008 0.000000000000000E+000 1.653045935638145E-008 0.000000000000000E+000 2.328768780982771E-007 2.443520646239206E-017
6.10 1.558651206918566E-008 0.000000000000000E+000 1.558651206918566E-008 0.000000000000000E+000 2.334732502755387E-007 -3.838075690598686E-017
6.20 1.463889222106636E-008 0.000000000000000E+000 1.463889222106636E-008 0.000000000000000E+000 2.340149019180765E-007 -4.397795062144327E-017
6.30 1.369256079649141E-008 0.000000000000000E+000 1.369256079649141E-008 0.000000000000000E+000 2.345074073224895E-007 3.732365978781349E-017
6.40 1.287645654515183E-008 0.000000000000000E+000 1.287645654515183E-008 0.000000000000000E+000 2.349538048436846E-007 2.671203102461162E-017
6.50 1.211273629775139E-008 0.000000000000000E+000 1.211273629775139E-008 0.000000000000000E+000 2.353592276602460E-007 2.894819800536297E-017
6.60 1.148070578105069E-008 0.000000000000000E+000 1.148070578105069E-008 0.000000000000000E+000 2.357274049905644E-007 1.753697013995303E-017
6.70 1.084412271343281E-008 0.000000000000000E+000 1.084412271343281E-008 0.000000000000000E+000 2.360625262651128E-007 -6.498436771334992E-017
6.80 1.020266916638904E-008 0.000000000000000E+000 1.020266916638904E-008 0.000000000000000E+000 2.363661365714829E-007 -3.087265686152474E-017
6.90 9.605198365027516E-009 0.000000000000000E+000 9.605198365027516E-009 0.000000000000000E+000 2.366442001199202E-007 -8.187081654981165E-017
7.00 9.132998895908943E-009 0.000000000000000E+000 9.132998895908943E-009 0.000000000000000E+000 2.368968379647007E-007 -8.455421692671328E-017
7.10 8.520559266415178E-009 0.000000000000000E+000 8.520559266415178E-009 0.000000000000000E+000 2.371271728012929E-007 -5.084908188957016E-017
7.20 7.901505260487357E-009 0.000000000000000E+000 7.901505260487357E-009 0.000000000000000E+000 2.373365599788723E-007 1.740144486839235E-017
7.30 7.227318674774029E-009 0.000000000000000E+000 7.227318674774029E-009 0.000000000000000E+000 2.375291222068694E-007 -3.035766082959412E-017
7.40 6.591680750898543E-009 0.000000000000000E+000 6.591680750898543E-009 0.000000000000000E+000 2.377040057675189E-007 -6.849447224677174E-017
7.50 5.966967705414386E-009 0.000000000000000E+000 5.966967705414386E-009 0.000000000000000E+000 2.378630172525826E-007 -1.810617628050792E-017
7.60 5.440178767666841E-009 0.000000000000000E+000 5.440178767666841E-009 0.000000000000000E+000 2.380105480095416E-007 -4.641740550953566E-017
7.70 5.019261506361831E-009 0.000000000000000E+000 5.019261506361831E-009 0.000000000000000E+000 2.381436435152005E-007 -6.211123195626334E-017
7.80 4.717914469919692E-009 0.000000000000000E+000 4.717914469919692E-009 0.000000000000000E+000 2.382661260910129E-007 -8.721051224930276E-017
7.90 4.483791647465733E-009 0.000000000000000E+000 4.483791647465733E-009 0.000000000000000E+000 2.383812563819067E-007 -4.157915331481910E-017
8.00 4.378985881779796E-009 0.000000000000000E+000 4.378985881779796E-009 0.000000000000000E+000 2.384835686998127E-007 -8.038003856264408E-017
8.10 4.357890268606460E-009 0.000000000000000E+000 4.357890268606460E-009 0.000000000000000E+000 2.385781112556443E-007 -7.396969321782354E-017
8.20 4.361557948034099E-009 0.000000000000000E+000 4.361557948034099E-009 0.000000000000000E+000 2.386649491183844E-007 -4.016969049058794E-017
8.30 4.370431041199819E-009 0.000000000000000E+000 4.370431041199819E-009 0.000000000000000E+000 2.387457041927514E-007 -1.021860547567588E-016
8.40 4.311453432122113E-009 0.000000000000000E+000 4.311453432122113E-009 0.000000000000000E+000 2.388202329157746E-007 1.150609555550242E-017
8.50 4.238728577262238E-009 0.000000000000000E+000 4.238728577262238E-009 0.000000000000000E+000 2.388898177832990E-007 -3.850272965039148E-017
8.60 4.114399972059371E-009 0.000000000000000E+000 4.114399972059371E-009 0.000000000000000E+000 2.389521715992504E-007 -4.441163149043748E-017
8.70 3.727211197929834E-009 0.000000000000000E+000 3.727211197929834E-009 0.000000000000000E+000 2.390110964204631E-007 -1.005055413894063E-016
8.80 3.837811959373646E-009 0.000000000000000E+000 3.837811959373646E-009 0.000000000000000E+000 2.390650590403175E-007 -4.941251401102686E-017
8.90 3.933883163966465E-009 0.000000000000000E+000 3.933883163966465E-009 0.000000000000000E+000 2.391157082971872E-007 -1.187201378871627E-016
9.00 3.868286040081417E-009 0.000000000000000E+000 3.868286040081417E-009 0.000000000000000E+000 2.391623312259511E-007 -3.217369946850734E-017
9.10 3.583424419218964E-009 0.000000000000000E+000 3.583424419218964E-009 0.000000000000000E+000 2.392055423015447E-007 5.463023696611335E-017
9.20 3.292845634953233E-009 0.000000000000000E+000 3.292845634953233E-009 0.000000000000000E+000 2.392452039177398E-007 -9.246889278585746E-017
9.30 3.060966610406832E-009 0.000000000000000E+000 3.060966610406832E-009 0.000000000000000E+000 2.392831789211578E-007 -7.995991022080595E-018
9.40 2.849538431101342E-009 0.000000000000000E+000 2.849538431101342E-009 0.000000000000000E+000 2.393180338245248E-007 2.911082833123579E-017
9.50 2.636838729821509E-009 0.000000000000000E+000 2.636838729821509E-009 0.000000000000000E+000 2.393505292018380E-007 -4.325966668217163E-017
9.60 2.470023040035965E-009 0.000000000000000E+000 2.470023040035965E-009 0.000000000000000E+000 2.393803209505297E-007 -1.511784404259475E-016
9.70 2.365285678041736E-009 0.000000000000000E+000 2.365285678041736E-009 0.000000000000000E+000 2.394077822387035E-007 -1.037310428525506E-016
9.80 2.341915335877858E-009 0.000000000000000E+000 2.341915335877858E-009 0.000000000000000E+000 2.394314379174309E-007 -1.675498932304786E-016
9.90 2.390948780133964E-009 0.000000000000000E+000 2.390948780133964E-009 0.000000000000000E+000 2.394419029298731E-007 -4.278532823170922E-017
10.00 2.443359045438000E-009 0.000000000000000E+000 2.443359045438000E-009 0.000000000000000E+000 2.394653819481226E-007 2.160272828677368E-017


==> SOM_data/relcoup_750_300_by0_bBx.txt <==
1.00 0.000000000000000E+000 -2.322327234490435E-006 0.000000000000000E+000 2.322327234490435E-006 -2.817412319544295E-007 1.521271173268723E-016
1.10 0.000000000000000E+000 -2.167485663237613E-006 0.000000000000000E+000 2.167485663237613E-006 -3.124821008708276E-007 9.629748170744690E-016
1.20 0.000000000000000E+000 -2.049881505847090E-006 0.000000000000000E+000 2.049881505847090E-006 -3.316410943552360E-007 -1.228848294822227E-015
1.30 0.000000000000000E+000 -1.955860431315265E-006 0.000000000000000E+000 1.955860431315265E-006 -3.427921026977958E-007 5.243472756683021E-017
1.40 0.000000000000000E+000 -1.878275863590710E-006 0.000000000000000E+000 1.878275863590710E-006 -3.483152553075133E-007 -3.997995511040298E-019
1.50 0.000000000000000E+000 -1.812242153792334E-006 0.000000000000000E+000 1.812242153792334E-006 -3.500720798730643E-007 1.222641237384747E-016
1.60 0.000000000000000E+000 -1.755301277458950E-006 0.000000000000000E+000 1.755301277458950E-006 -3.493254311974245E-007 1.150067454463999E-016
1.70 0.000000000000000E+000 -1.705554363367781E-006 0.000000000000000E+000 1.705554363367781E-006 -3.470927727066873E-007 -2.159256389140662E-016
1.80 0.000000000000000E+000 -1.662090275494568E-006 0.000000000000000E+000 1.662090275494568E-006 -3.440355659425475E-007 -5.350198908037063E-016
1.90 0.000000000000000E+000 -1.624181841921089E-006 0.000000000000000E+000 1.624181841921089E-006 -3.407277679788834E-007 3.916206009653422E-016
2.00 0.000000000000000E+000 -1.591211102677307E-006 0.000000000000000E+000 1.591211102677307E-006 -3.374925047979784E-007 3.038950926841089E-016
2.10 0.000000000000000E+000 -1.563009058889031E-006 0.000000000000000E+000 1.563009058889031E-006 -3.346084381041533E-007 1.666012163295538E-016
2.20 0.000000000000000E+000 -1.539150076762998E-006 0.000000000000000E+000 1.539150076762998E-006 -3.322836988590516E-007 -3.837465826876663E-016
2.30 0.000000000000000E+000 -1.519322113974499E-006 0.000000000000000E+000 1.519322113974499E-006 -3.306333723111942E-007 -1.182186943823882E-016
2.40 0.000000000000000E+000 -1.503348462634748E-006 0.000000000000000E+000 1.503348462634748E-006 -3.297396487272382E-007 -5.263123921059321E-017
2.50 0.000000000000000E+000 -1.491064576950803E-006 0.000000000000000E+000 1.491064576950803E-006 -3.296572223147206E-007 -2.030575143793789E-016
2.60 0.000000000000000E+000 -1.482279789187956E-006 0.000000000000000E+000 1.482279789187956E-006 -3.303884295810465E-007 3.935857174029722E-016
2.70 0.000000000000000E+000 -1.476852151235798E-006 0.000000000000000E+000 1.476852151235798E-006 -3.319159805448930E-007 -2.389920401336953E-016
2.80 0.000000000000000E+000 -1.474441601730224E-006 0.000000000000000E+000 1.474441601730224E-006 -3.342140216510762E-007 -1.514088333876007E-016
2.90 0.000000000000000E+000 -1.474987932840633E-006 0.000000000000000E+000 1.474987932840633E-006 -3.372422468949209E-007 -4.101943394327345E-016
3.00 0.000000000000000E+000 -1.478264461014780E-006 0.000000000000000E+000 1.478264461014780E-006 -3.409501059148417E-007 1.836367429647323E-016
3.10 0.000000000000000E+000 -1.483947815319255E-006 0.000000000000000E+000 1.483947815319255E-006 -3.452773207807914E-007 1.781818507844146E-016
3.20 0.000000000000000E+000 -1.491784562244961E-006 0.000000000000000E+000 1.491784562244961E-006 -3.501343574620271E-007 1.626303258728257E-018
3.30 0.000000000000000E+000 -1.501596342796802E-006 0.000000000000000E+000 1.501596342796802E-006 -3.554464898303299E-007 1.673059477416694E-016
3.40 0.000000000000000E+000 -1.513080316784279E-006 0.000000000000000E+000 1.513080316784279E-006 -3.611262860769450E-007 1.505685767039244E-017
3.50 0.000000000000000E+000 -1.525967756566491E-006 0.000000000000000E+000 1.525967756566491E-006 -3.670867367502675E-007 1.269397456073185E-016
3.60 0.000000000000000E+000 -1.539982275974433E-006 0.000000000000000E+000 1.539982275974433E-006 -3.732457070834751E-007 -9.446111427779957E-018
3.70 0.000000000000000E+000 -1.554850962856240E-006 0.000000000000000E+000 1.554850962856240E-006 -3.795061195697408E-007 6.204889033134542E-016
3.80 0.000000000000000E+000 -1.570251861855648E-006 0.000000000000000E+000 1.570251861855648E-006 -3.858004853370367E-007 1.090300809705735E-016
3.90 0.000000000000000E+000 -1.585898873294924E-006 0.000000000000000E+000 1.585898873294924E-006 -3.920238328956169E-007 -3.954627424140877E-017
4.00 0.000000000000000E+000 -1.601623251831462E-006 0.000000000000000E+000 1.601623251831462E-006 -3.981250113873014E-007 -2.539675826411514E-016
4.10 0.000000000000000E+000 -1.617204468175489E-006 0.000000000000000E+000 1.617204468175489E-006 -4.040503470893159E-007 -3.270292565395183E-016
4.20 0.000000000000000E+000 -1.632445019245457E-006 0.000000000000000E+000 1.632445019245457E-006 -4.097553517931941E-007 -2.929785320598954E-016
4.30 0.000000000000000E+000 -1.647198039666435E-006 0.000000000000000E+000 1.647198039666435E-006 -4.151965034520890E-007 -4.182987506720637E-017
4.40 0.000000000000000E+000 -1.661383923609463E-006 0.000000000000000E+000 1.661383923609463E-006 -4.203502617337467E-007 2.386532269547936E-016
4.50 0.000000000000000E+000 -1.674817925218406E-006 0.000000000000000E+000 1.674817925218406E-006 -4.252012866051851E-007 -2.108366649669624E-016
4.60 0.000000000000000E+000 -1.687495116806628E-006 0.000000000000000E+000 1.687495116806628E-006 -4.297451979690182E-007 7.658533095894482E-017
4.70 0.000000000000000E+000 -1.699442054806238E-006 0.000000000000000E+000 1.699442054806238E-006 -4.339736394926523E-007 5.140880126111580E-016
4.80 0.000000000000000E+000 -1.710475995926873E-006 0.000000000000000E+000 1.710475995926873E-006 -4.378959620172812E-007 -3.108949729602184E-016
4.90 0.000000000000000E+000 -1.720783325215864E-006 0.000000000000000E+000 1.720783325215864E-006 -4.415175599430956E-007 -1.443452562338576E-015
5.00 0.000000000000000E+000 -1.730311818596789E-006 0.000000000000000E+000 1.730311818596789E-006 -4.448474623202606E-007 -8.801620998873105E-016
5.10 0.000000000000000E+000 -1.739072828046250E-006 0.000000000000000E+000 1.739072828046250E-006 -4.479037328845793E-007 4.963206495095518E-016
5.20 0.000000000000000E+000 -1.747116038670068E-006 0.000000000000000E+000 1.747116038670068E-006 -4.507024044916980E-007 -2.328256402776840E-016
5.30 0.000000000000000E+000 -1.754511070135780E-006 0.000000000000000E+000 1.754511070135780E-006 -4.532569940695770E-007 -3.243797374805069E-017
5.40 0.000000000000000E+000 -1.761281500312582E-006 0.000000000000000E+000 1.761281500312582E-006 -4.555924999814523E-007 1.618781606156638E-016
5.50 0.000000000000000E+000 -1.767446896514292E-006 0.000000000000000E+000 1.767446896514292E-006 -4.577131882857642E-007 -6.593982087785277E-017
5.60 0.000000000000000E+000 -1.773079520143404E-006 0.000000000000000E+000 1.773079520143404E-006 -4.596456992853507E-007 2.023866642851535E-016
5.70 0.000000000000000E+000 -1.778227233464096E-006 0.000000000000000E+000 1.778227233464096E-006 -4.613990424464601E-007 -6.178190554637086E-016
5.80 0.000000000000000E+000 -1.782896062776655E-006 0.000000000000000E+000 1.782896062776655E-006 -4.629922061662645E-007 -2.748926845701216E-016
5.90 0.000000000000000E+000 -1.787117630413390E-006 0.000000000000000E+000 1.787117630413390E-006 -4.644393215774494E-007 -2.151870261840605E-016
6.00 0.000000000000000E+000 -1.790986522254284E-006 0.000000000000000E+000 1.790986522254284E-006 -4.657537595221479E-007 -4.427746147159239E-016
6.10 0.000000000000000E+000 -1.794506389654014E-006 0.000000000000000E+000 1.794506389654014E-006 -4.669465034666596E-007 -7.704679450860896E-016
6.20 0.000000000000000E+000 -1.797679045047191E-006 0.000000000000000E+000 1.797679045047191E-006 -4.680298067057245E-007 3.047489018949412E-016
6.30 0.000000000000000E+000 -1.800581167220590E-006 0.000000000000000E+000 1.800581167220590E-006 -4.690148149602514E-007 -4.405655527894847E-016
6.40 0.000000000000000E+000 -1.803217118336773E-006 0.000000000000000E+000 1.803217118336773E-006 -4.699076089890008E-007 3.382643015518993E-016
6.50 0.000000000000000E+000 -1.805616631343206E-006 0.000000000000000E+000 1.805616631343206E-006 -4.707184560421844E-007 2.827667028477976E-016
6.60 0.000000000000000E+000 -1.807794810261206E-006 0.000000000000000E+000 1.807794810261206E-006 -4.714548173642000E-007 -5.951863351130737E-016
6.70 0.000000000000000E+000 -1.809751187258000E-006 0.000000000000000E+000 1.809751187258000E-006 -4.721250578204072E-007 3.794504315791924E-016
6.80 0.000000000000000E+000 -1.811545669084702E-006 0.000000000000000E+000 1.811545669084702E-006 -4.727322733696522E-007 9.497611030973019E-017
6.90 0.000000000000000E+000 -1.813165203832057E-006 0.000000000000000E+000 1.813165203832057E-006 -4.732883995776639E-007 3.441867559191014E-016
7.00 0.000000000000000E+000 -1.814640114704645E-006 0.000000000000000E+000 1.814640114704645E-006 -4.737936823504330E-007 -6.895525817007808E-017
7.10 0.000000000000000E+000 -1.815978742560918E-006 0.000000000000000E+000 1.815978742560918E-006 -4.742543467103151E-007 -3.257892003047380E-016
7.20 0.000000000000000E+000 -1.817212294946732E-006 0.000000000000000E+000 1.817212294946732E-006 -4.746731179804920E-007 -3.432177502274425E-017
7.30 0.000000000000000E+000 -1.818328734411681E-006 0.000000000000000E+000 1.818328734411681E-006 -4.750582457692897E-007 1.904333353335008E-016
7.40 0.000000000000000E+000 -1.819363669876663E-006 0.000000000000000E+000 1.819363669876663E-006 -4.754080110927104E-007 -1.094407225434024E-015
7.50 0.000000000000000E+000 -1.820295269264836E-006 0.000000000000000E+000 1.820295269264836E-006 -4.757260347210975E-007 1.290268347893531E-016
7.60 0.000000000000000E+000 -1.821153463802224E-006 0.000000000000000E+000 1.821153463802224E-006 -4.760210969702606E-007 -2.392563144132387E-016
7.70 0.000000000000000E+000 -1.821945523178232E-006 0.000000000000000E+000 1.821945523178232E-006 -4.762872881782458E-007 -6.541601570327071E-016
7.80 0.000000000000000E+000 -1.822668477617908E-006 0.000000000000000E+000 1.822668477617908E-006 -4.765322513184588E-007 -1.690135661633341E-016
7.90 0.000000000000000E+000 -1.823335828423396E-006 0.000000000000000E+000 1.823335828423396E-006 -4.767625165008279E-007 -1.985377465728300E-016
8.00 0.000000000000000E+000 -1.823959842962581E-006 0.000000000000000E+000 1.823959842962581E-006 -4.769671375893676E-007 -1.141414165874849E-015
8.10 0.000000000000000E+000 -1.824523441978511E-006 0.000000000000000E+000 1.824523441978511E-006 -4.771562251859476E-007 -1.527207180163082E-015
8.20 0.000000000000000E+000 -1.825051547810565E-006 0.000000000000000E+000 1.825051547810565E-006 -4.773298949270317E-007 -6.125810037178880E-016
8.30 0.000000000000000E+000 -1.825526334193111E-006 0.000000000000000E+000 1.825526334193111E-006 -4.774914089054726E-007 -3.294619351640327E-017
8.40 0.000000000000000E+000 -1.825979247941426E-006 0.000000000000000E+000 1.825979247941426E-006 -4.776404636369275E-007 -1.718541758552461E-015
8.50 0.000000000000000E+000 -1.826395360213748E-006 0.000000000000000E+000 1.826395360213748E-006 -4.777796337958519E-007 -6.210987670354773E-016
8.60 0.000000000000000E+000 -1.826776822077112E-006 0.000000000000000E+000 1.826776822077112E-006 -4.779043429566898E-007 -2.036402730470899E-016
8.70 0.000000000000000E+000 -1.827123689905157E-006 0.000000000000000E+000 1.827123689905157E-006 -4.780222004969860E-007 -2.824143371417398E-016
8.80 0.000000000000000E+000 -1.827457971721597E-006 0.000000000000000E+000 1.827457971721597E-006 -4.781301257877199E-007 -5.916762305796519E-016
8.90 0.000000000000000E+000 -1.827768148521750E-006 0.000000000000000E+000 1.827768148521750E-006 -4.782314189262290E-007 -3.166114289146482E-015
9.00 0.000000000000000E+000 -1.828051270706834E-006 0.000000000000000E+000 1.828051270706834E-006 -4.783246549947462E-007 9.898969122699997E-016
9.10 0.000000000000000E+000 -1.828313950848027E-006 0.000000000000000E+000 1.828313950848027E-006 -4.784110864316981E-007 -1.954355731068058E-015
9.20 0.000000000000000E+000 -1.828571686870988E-006 0.000000000000000E+000 1.828571686870988E-006 -4.784904131525290E-007 -1.619730283057563E-015
9.30 0.000000000000000E+000 -1.828799968879079E-006 0.000000000000000E+000 1.828799968879079E-006 -4.785663618458677E-007 -2.878624530584795E-016
9.40 0.000000000000000E+000 -1.829012139982856E-006 0.000000000000000E+000 1.829012139982856E-006 -4.786360743036928E-007 -2.594766849300933E-016
9.50 0.000000000000000E+000 -1.829219139060860E-006 0.000000000000000E+000 1.829219139060860E-006 -4.787010671450357E-007 -2.288479735573778E-015
9.60 0.000000000000000E+000 -1.829395291782981E-006 0.000000000000000E+000 1.829395291782981E-006 -4.787606462007343E-007 -2.399203882438861E-016
9.70 0.000000000000000E+000 -1.829561483127455E-006 0.000000000000000E+000 1.829561483127455E-006 -4.788155605657749E-007 -1.325823402887477E-015
9.80 0.000000000000000E+000 -1.829726599885014E-006 0.000000000000000E+000 1.829726599885014E-006 -4.788628800684002E-007 2.451652162532847E-016
9.90 0.000000000000000E+000 -1.829883823220952E-006 0.000000000000000E+000 1.829883823220952E-006 -4.788838132185856E-007 -1.056588898405014E-015
10.00 0.000000000000000E+000 -1.830027578289476E-006 0.000000000000000E+000 1.830027578289476E-006 -4.789307628042300E-007 -1.854731103943796E-016


==> SOM_data/relcoup_750_750_bxp1_bym1.txt <==
1.00 0.000000000000000E+000 7.445471119483075E-007 0.000000000000000E+000 -7.445471119483075E-007 1.408705924401071E-007 1.408705928638811E-007
1.10 0.000000000000000E+000 7.491678037457131E-007 0.000000000000000E+000 -7.491678037457131E-007 1.562410388586622E-007 1.562410390677506E-007
1.20 0.000000000000000E+000 7.469997990111013E-007 0.000000000000000E+000 -7.469997990111013E-007 1.658205506141730E-007 1.658205508705326E-007
1.30 0.000000000000000E+000 7.405345661163645E-007 0.000000000000000E+000 -7.405345661163645E-007 1.713960509067196E-007 1.713960506293739E-007
1.40 0.000000000000000E+000 7.314092048520989E-007 0.000000000000000E+000 -7.314092048520989E-007 1.741576310780669E-007 1.741576311822248E-007
1.50 0.000000000000000E+000 7.207242914607664E-007 0.000000000000000E+000 -7.207242914607664E-007 1.750360350740311E-007 1.750360350339766E-007
1.60 0.000000000000000E+000 7.092094332506727E-007 0.000000000000000E+000 -7.092094332506727E-007 1.746627152196040E-007 1.746627152235749E-007
1.70 0.000000000000000E+000 6.974208391094022E-007 0.000000000000000E+000 -6.974208391094022E-007 1.735463851782785E-007 1.735463851540873E-007
1.80 0.000000000000000E+000 6.857695430066611E-007 0.000000000000000E+000 -6.857695430066611E-007 1.720177818133797E-007 1.720177817867490E-007
1.90 0.000000000000000E+000 6.745553637630551E-007 0.000000000000000E+000 -6.745553637630551E-007 1.703638820142896E-007 1.703638819905862E-007
2.00 0.000000000000000E+000 6.639989327538698E-007 0.000000000000000E+000 -6.639989327538698E-007 1.687462511500899E-007 1.687462511526988E-007
2.10 0.000000000000000E+000 6.542630697332868E-007 0.000000000000000E+000 -6.542630697332868E-007 1.673042187115491E-007 1.673042187173902E-007
2.20 0.000000000000000E+000 6.454798244981744E-007 0.000000000000000E+000 -6.454798244981744E-007 1.661418488434197E-007 1.661418488364808E-007
2.30 0.000000000000000E+000 6.377285475664676E-007 0.000000000000000E+000 -6.377285475664676E-007 1.653166848128839E-007 1.653166848165972E-007
2.40 0.000000000000000E+000 6.310745665338232E-007 0.000000000000000E+000 -6.310745665338232E-007 1.648698245902241E-007 1.648698245911592E-007
2.50 0.000000000000000E+000 6.255456842820818E-007 0.000000000000000E+000 -6.255456842820818E-007 1.648286110742596E-007 1.648286110761705E-007
2.60 0.000000000000000E+000 6.211476427056306E-007 0.000000000000000E+000 -6.211476427056306E-007 1.651942137817375E-007 1.651942137776514E-007
2.70 0.000000000000000E+000 6.178768176284677E-007 0.000000000000000E+000 -6.178768176284677E-007 1.659579898292992E-007 1.659579898318200E-007
2.80 0.000000000000000E+000 6.157043522833092E-007 0.000000000000000E+000 -6.157043522833092E-007 1.671070102855004E-007 1.671070102857308E-007
2.90 0.000000000000000E+000 6.145763133092732E-007 0.000000000000000E+000 -6.145763133092732E-007 1.686211237758145E-007 1.686211237760110E-007
3.00 0.000000000000000E+000 6.144450818936424E-007 0.000000000000000E+000 -6.144450818936424E-007 1.704750531197598E-007 1.704750531199834E-007
3.10 0.000000000000000E+000 6.152395438390851E-007 0.000000000000000E+000 -6.152395438390851E-007 1.726386599115883E-007 1.726386599108293E-007
3.20 0.000000000000000E+000 6.168839591964802E-007 0.000000000000000E+000 -6.168839591964802E-007 1.750671777143097E-007 1.750671777153262E-007
3.30 0.000000000000000E+000 6.192884678791224E-007 0.000000000000000E+000 -6.192884678791224E-007 1.777232447778575E-007 1.777232447773086E-007
3.40 0.000000000000000E+000 6.223471397177841E-007 0.000000000000000E+000 -6.223471397177841E-007 1.805631429721905E-007 1.805631429718110E-007
3.50 0.000000000000000E+000 6.259532236231535E-007 0.000000000000000E+000 -6.259532236231535E-007 1.835433670914960E-007 1.835433670914418E-007
3.60 0.000000000000000E+000 6.300083817985990E-007 0.000000000000000E+000 -6.300083817985990E-007 1.866228534573222E-007 1.866228534577762E-007
3.70 0.000000000000000E+000 6.344040390752209E-007 0.000000000000000E+000 -6.344040390752209E-007 1.897530593336763E-007 1.897530593339135E-007
3.80 0.000000000000000E+000 6.390489317818906E-007 0.000000000000000E+000 -6.390489317818906E-007 1.929002423686077E-007 1.929002423688923E-007
3.90 0.000000000000000E+000 6.438280888773735E-007 0.000000000000000E+000 -6.438280888773735E-007 1.960119156277484E-007 1.960119156276536E-007
4.00 0.000000000000000E+000 6.486665106168313E-007 0.000000000000000E+000 -6.486665106168313E-007 1.990625051606366E-007 1.990625051600471E-007
4.10 0.000000000000000E+000 6.534832027287519E-007 0.000000000000000E+000 -6.534832027287519E-007 2.020251736050649E-007 2.020251736046855E-007
4.20 0.000000000000000E+000 6.582163655025966E-007 0.000000000000000E+000 -6.582163655025966E-007 2.048776755241566E-007 2.048776755235197E-007
4.30 0.000000000000000E+000 6.628084786589719E-007 0.000000000000000E+000 -6.628084786589719E-007 2.075982509748753E-007 2.075982509749160E-007
4.40 0.000000000000000E+000 6.672180395843823E-007 0.000000000000000E+000 -6.672180395843823E-007 2.101751309033228E-007 2.101751309033703E-007
4.50 0.000000000000000E+000 6.714192689966337E-007 0.000000000000000E+000 -6.714192689966337E-007 2.126006433236633E-007 2.126006433232635E-007
4.60 0.000000000000000E+000 6.753929427493491E-007 0.000000000000000E+000 -6.753929427493491E-007 2.148725986867635E-007 2.148725986869939E-007
4.70 0.000000000000000E+000 6.791198690908972E-007 0.000000000000000E+000 -6.791198690908972E-007 2.169868190507698E-007 2.169868190507021E-007
4.80 0.000000000000000E+000 6.825924941679823E-007 0.000000000000000E+000 -6.825924941679823E-007 2.189479800143967E-007 2.189479800138682E-007
4.90 0.000000000000000E+000 6.858143161602030E-007 0.000000000000000E+000 -6.858143161602030E-007 2.207587792728472E-007 2.207587792728269E-007
5.00 0.000000000000000E+000 6.887915023093601E-007 0.000000000000000E+000 -6.887915023093601E-007 2.224237306196420E-007 2.224237306197097E-007
5.10 0.000000000000000E+000 6.915327952641348E-007 0.000000000000000E+000 -6.915327952641348E-007 2.239518655002264E-007 2.239518655002332E-007
5.20 0.000000000000000E+000 6.940415395503881E-007 0.000000000000000E+000 -6.940415395503881E-007 2.253512012454861E-007 2.253512012456217E-007
5.30 0.000000000000000E+000 6.963423781355806E-007 0.000000000000000E+000 -6.963423781355806E-007 2.266284967406953E-007 2.266284967400380E-007
5.40 0.000000000000000E+000 6.984427044113012E-007 0.000000000000000E+000 -6.984427044113012E-007 2.277962500346059E-007 2.277962500342061E-007
5.50 0.000000000000000E+000 7.003499755296591E-007 0.000000000000000E+000 -7.003499755296591E-007 2.288565939629892E-007 2.288565939627385E-007
5.60 0.000000000000000E+000 7.020838037896271E-007 0.000000000000000E+000 -7.020838037896271E-007 2.298228487777632E-007 2.298228487779191E-007
5.70 0.000000000000000E+000 7.036630747606786E-007 0.000000000000000E+000 -7.036630747606786E-007 2.306995199911698E-007 2.306995199911698E-007
5.80 0.000000000000000E+000 7.050958131433965E-007 0.000000000000000E+000 -7.050958131433965E-007 2.314961028067284E-007 2.314961028065523E-007
5.90 0.000000000000000E+000 7.063911738992693E-007 0.000000000000000E+000 -7.063911738992693E-007 2.322196610677916E-007 2.322196610675273E-007
6.00 0.000000000000000E+000 7.075664509721546E-007 0.000000000000000E+000 -7.075664509721546E-007 2.328768781381080E-007 2.328768781381622E-007
6.10 0.000000000000000E+000 7.086309946212463E-007 0.000000000000000E+000 -7.086309946212463E-007 2.334732502507308E-007 2.334732502509070E-007
6.20 0.000000000000000E+000 7.095909238630644E-007 0.000000000000000E+000 -7.095909238630644E-007 2.340149017408772E-007 2.340149017409450E-007
6.30 0.000000000000000E+000 7.104622483874607E-007 0.000000000000000E+000 -7.104622483874607E-007 2.345074077699059E-007 2.345074077702040E-007
6.40 0.000000000000000E+000 7.112525641490420E-007 0.000000000000000E+000 -7.112525641490420E-007 2.349538045216563E-007 2.349538045216495E-007
6.50 0.000000000000000E+000 7.119660910970666E-007 0.000000000000000E+000 -7.119660910970666E-007 2.353592274432768E-007 2.353592274434801E-007
6.60 0.000000000000000E+000 7.126158929827436E-007 0.000000000000000E+000 -7.126158929827436E-007 2.357274053126199E-007 2.357274053126131E-007
6.70 0.000000000000000E+000 7.131989388555121E-007 0.000000000000000E+000 -7.131989388555121E-007 2.360625261586509E-007 2.360625261585832E-007
6.80 0.000000000000000E+000 7.137300743352633E-007 0.000000000000000E+000 -7.137300743352633E-007 2.363661361336482E-007 2.363661361338786E-007
6.90 0.000000000000000E+000 7.142129130446829E-007 0.000000000000000E+000 -7.142129130446829E-007 2.366441997771700E-007 2.366441997772242E-007
7.00 0.000000000000000E+000 7.146514481314458E-007 0.000000000000000E+000 -7.146514481314458E-007 2.368968379647007E-007 2.368968379646939E-007
7.10 0.000000000000000E+000 7.150481676971952E-007 0.000000000000000E+000 -7.150481676971952E-007 2.371271727637117E-007 2.371271727638201E-007
7.20 0.000000000000000E+000 7.154078488667039E-007 0.000000000000000E+000 -7.154078488667039E-007 2.373365588958763E-007 2.373365588957950E-007
7.30 0.000000000000000E+000 7.157393888746175E-007 0.000000000000000E+000 -7.157393888746175E-007 2.375291222689874E-007 2.375291222688654E-007
7.40 0.000000000000000E+000 7.160388993387504E-007 0.000000000000000E+000 -7.160388993387504E-007 2.377040056326780E-007 2.377040056324341E-007
7.50 0.000000000000000E+000 7.163107278324767E-007 0.000000000000000E+000 -7.163107278324767E-007 2.378630166039925E-007 2.378630166041619E-007
7.60 0.000000000000000E+000 7.165599276947493E-007 0.000000000000000E+000 -7.165599276947493E-007 2.380105483087272E-007 2.380105483088289E-007
7.70 0.000000000000000E+000 7.167855293730093E-007 0.000000000000000E+000 -7.167855293730093E-007 2.381436435715722E-007 2.381436435715180E-007
7.80 0.000000000000000E+000 7.169902616924432E-007 0.000000000000000E+000 -7.169902616924432E-007 2.382661257865554E-007 2.382661257864131E-007
7.90 0.000000000000000E+000 7.171832099228284E-007 0.000000000000000E+000 -7.171832099228284E-007 2.383812563881612E-007 2.383812563879511E-007
8.00 0.000000000000000E+000 7.173546339753804E-007 0.000000000000000E+000 -7.173546339753804E-007 2.384835686998127E-007 2.384835686993723E-007
8.10 0.000000000000000E+000 7.175111310198352E-007 0.000000000000000E+000 -7.175111310198352E-007 2.385781109310816E-007 2.385781109309732E-007
8.20 0.000000000000000E+000 7.176563445633790E-007 0.000000000000000E+000 -7.176563445633790E-007 2.386649482947296E-007 2.386649482947025E-007
8.30 0.000000000000000E+000 7.177884942479017E-007 0.000000000000000E+000 -7.177884942479017E-007 2.387457048838964E-007 2.387457048841403E-007
8.40 0.000000000000000E+000 7.179102726545396E-007 0.000000000000000E+000 -7.179102726545396E-007 2.388202320689721E-007 2.388202320691279E-007
8.50 0.000000000000000E+000 7.180213199310068E-007 0.000000000000000E+000 -7.180213199310068E-007 2.388898173879447E-007 2.388898173880870E-007
8.60 0.000000000000000E+000 7.181258282043417E-007 0.000000000000000E+000 -7.181258282043417E-007 2.389521714473062E-007 2.389521714471910E-007
8.70 0.000000000000000E+000 7.182191261988245E-007 0.000000000000000E+000 -7.182191261988245E-007 2.390110970840626E-007 2.390110970839745E-007
8.80 0.000000000000000E+000 7.183063604617500E-007 0.000000000000000E+000 -7.183063604617500E-007 2.390650592445405E-007 2.390650592443711E-007
8.90 0.000000000000000E+000 7.183894438901348E-007 0.000000000000000E+000 -7.183894438901348E-007 2.391157084428159E-007 2.391157084428498E-007
9.00 0.000000000000000E+000 7.184650556474368E-007 0.000000000000000E+000 -7.184650556474368E-007 2.391623312259511E-007 2.391623312258495E-007
9.10 0.000000000000000E+000 7.185349595480399E-007 0.000000000000000E+000 -7.185349595480399E-007 2.392055412942193E-007 2.392055412941312E-007
9.20 0.000000000000000E+000 7.185973433171275E-007 0.000000000000000E+000 -7.185973433171275E-007 2.392452039539047E-007 2.392452039539047E-007
9.30 0.000000000000000E+000 7.186577468808848E-007 0.000000000000000E+000 -7.186577468808848E-007 2.392831799298724E-007 2.392831799299944E-007
9.40 0.000000000000000E+000 7.187138325446247E-007 0.000000000000000E+000 -7.187138325446247E-007 2.393180338907425E-007 2.393180338906002E-007
9.50 0.000000000000000E+000 7.187664742253767E-007 0.000000000000000E+000 -7.187664742253767E-007 2.393505295516287E-007 2.393505295518727E-007
9.60 0.000000000000000E+000 7.188115610876600E-007 0.000000000000000E+000 -7.188115610876600E-007 2.393803215319806E-007 2.393803215322449E-007
9.70 0.000000000000000E+000 7.188556690030505E-007 0.000000000000000E+000 -7.188556690030505E-007 2.394077808969152E-007 2.394077808970372E-007
9.80 0.000000000000000E+000 7.188942563633341E-007 0.000000000000000E+000 -7.188942563633341E-007 2.394314379326097E-007 2.394314379326030E-007
9.90 0.000000000000000E+000 7.189101807728354E-007 0.000000000000000E+000 -7.189101807728354E-007 2.394419031952519E-007 2.394419031953129E-007
10.00 0.000000000000000E+000 7.189440104258995E-007 0.000000000000000E+000 -7.189440104258995E-007 2.394653819481226E-007 2.394653819480006E-007


==> SOM_data/relcoup_750_750_bxp1_byp1.txt <==
1.00 0.000000000000000E+000 7.204004713133844E-007 0.000000000000000E+000 -7.204004713133844E-007 1.408705924401071E-007 1.408705924401478E-007
1.10 0.000000000000000E+000 8.744607322738777E-007 0.000000000000000E+000 -8.744607322738777E-007 1.562410388586622E-007 1.562410388586486E-007
1.20 0.000000000000000E+000 9.692655427852304E-007 0.000000000000000E+000 -9.692655427852304E-007 1.658205506141730E-007 1.658205506141730E-007
1.30 0.000000000000000E+000 1.026320289080739E-006 0.000000000000000E+000 -1.026320289080739E-006 1.713960509067196E-007 1.713960509067196E-007
1.40 0.000000000000000E+000 1.058707056543827E-006 0.000000000000000E+000 -1.058707056543827E-006 1.741576310780669E-007 1.741576310780669E-007
1.50 0.000000000000000E+000 1.074766614133204E-006 0.000000000000000E+000 -1.074766614133204E-006 1.750360354426937E-007 1.750360354426937E-007
1.60 0.000000000000000E+000 1.079614405943163E-006 0.000000000000000E+000 -1.079614405943163E-006 1.746627152196040E-007 1.746627152195973E-007
1.70 0.000000000000000E+000 1.076777019593459E-006 0.000000000000000E+000 -1.076777019593459E-006 1.735463851782785E-007 1.735463851782785E-007
1.80 0.000000000000000E+000 1.068751774642749E-006 0.000000000000000E+000 -1.068751774642749E-006 1.720177818133797E-007 1.720177818133662E-007
1.90 0.000000000000000E+000 1.057265796374442E-006 0.000000000000000E+000 -1.057265796374442E-006 1.703638820142896E-007 1.703638820142896E-007
2.00 0.000000000000000E+000 1.043614264119804E-006 0.000000000000000E+000 -1.043614264119804E-006 1.687462511500899E-007 1.687462511500899E-007
2.10 0.000000000000000E+000 1.028658613361109E-006 0.000000000000000E+000 -1.028658613361109E-006 1.673042187115491E-007 1.673042187115491E-007
2.20 0.000000000000000E+000 1.013157102747163E-006 0.000000000000000E+000 -1.013157102747163E-006 1.661418488434197E-007 1.661418488434265E-007
2.30 0.000000000000000E+000 9.976374126058517E-007 0.000000000000000E+000 -9.976374126058517E-007 1.653166848128839E-007 1.653166848128839E-007
2.40 0.000000000000000E+000 9.824669359098556E-007 0.000000000000000E+000 -9.824669359098556E-007 1.648698245902241E-007 1.648698245902241E-007
2.50 0.000000000000000E+000 9.679738487732222E-007 0.000000000000000E+000 -9.679738487732222E-007 1.648286110742596E-007 1.648286110742596E-007
2.60 0.000000000000000E+000 9.543045388639137E-007 0.000000000000000E+000 -9.543045388639137E-007 1.651942137817375E-007 1.651942137817375E-007
2.70 0.000000000000000E+000 9.416939308995031E-007 0.000000000000000E+000 -9.416939308995031E-007 1.659579898292992E-007 1.659579898292992E-007
2.80 0.000000000000000E+000 9.302458994853364E-007 0.000000000000000E+000 -9.302458994853364E-007 1.671070102855004E-007 1.671070102855004E-007
2.90 0.000000000000000E+000 9.200007526858242E-007 0.000000000000000E+000 -9.200007526858242E-007 1.686211237758145E-007 1.686211237758145E-007
3.00 0.000000000000000E+000 9.109556598423832E-007 0.000000000000000E+000 -9.109556598423832E-007 1.704750531197598E-007 1.704750531197598E-007
3.10 0.000000000000000E+000 9.031484101916436E-007 0.000000000000000E+000 -9.031484101916436E-007 1.726386599115883E-007 1.726386599115815E-007
3.20 0.000000000000000E+000 8.965308621327950E-007 0.000000000000000E+000 -8.965308621327950E-007 1.750671777143097E-007 1.750671777143097E-007
3.30 0.000000000000000E+000 8.910287342504669E-007 0.000000000000000E+000 -8.910287342504669E-007 1.777232447778575E-007 1.777232447778575E-007
3.40 0.000000000000000E+000 8.865631272199528E-007 0.000000000000000E+000 -8.865631272199528E-007 1.805631429721905E-007 1.805631429721905E-007
3.50 0.000000000000000E+000 8.830581410856643E-007 0.000000000000000E+000 -8.830581410856643E-007 1.835433670914960E-007 1.835433670914960E-007
3.60 0.000000000000000E+000 8.803992996173296E-007 0.000000000000000E+000 -8.803992996173296E-007 1.866228534573222E-007 1.866228534573222E-007
3.70 0.000000000000000E+000 8.784938362553302E-007 0.000000000000000E+000 -8.784938362553302E-007 1.897530593336763E-007 1.897530593336763E-007
3.80 0.000000000000000E+000 8.772184909866787E-007 0.000000000000000E+000 -8.772184909866787E-007 1.929002423686077E-007 1.929002423686077E-007
3.90 0.000000000000000E+000 8.764780066951286E-007 0.000000000000000E+000 -8.764780066951286E-007 1.960119156277484E-007 1.960119156277484E-007
4.00 0.000000000000000E+000 8.762083773965212E-007 0.000000000000000E+000 -8.762083773965212E-007 1.990625051606366E-007 1.990625051606366E-007
4.10 0.000000000000000E+000 8.763088847543835E-007 0.000000000000000E+000 -8.763088847543835E-007 2.020251736050649E-007 2.020251736050649E-007
4.20 0.000000000000000E+000 8.766791173131918E-007 0.000000000000000E+000 -8.766791173131918E-007 2.048776755241566E-007 2.048776755241566E-007
4.30 0.000000000000000E+000 8.772968949154597E-007 0.000000000000000E+000 -8.772968949154597E-007 2.075982509748753E-007 2.075982509748753E-007
4.40 0.000000000000000E+000 8.780617589321089E-007 0.000000000000000E+000 -8.780617589321089E-007 2.101751309033228E-007 2.101751309033228E-007
4.50 0.000000000000000E+000 8.789396099801908E-007 0.000000000000000E+000 -8.789396099801908E-007 2.126006433236633E-007 2.126006433236633E-007
4.60 0.000000000000000E+000 8.799017212670570E-007 0.000000000000000E+000 -8.799017212670570E-007 2.148725986867635E-007 2.148725986867635E-007
4.70 0.000000000000000E+000 8.808840006929409E-007 0.000000000000000E+000 -8.808840006929409E-007 2.169868190507698E-007 2.169868190507630E-007
4.80 0.000000000000000E+000 8.818891052988676E-007 0.000000000000000E+000 -8.818891052988676E-007 2.189479800143967E-007 2.189479800143967E-007
4.90 0.000000000000000E+000 8.828538088198019E-007 0.000000000000000E+000 -8.828538088198019E-007 2.207587792728472E-007 2.207587792728472E-007
5.00 0.000000000000000E+000 8.837822871072330E-007 0.000000000000000E+000 -8.837822871072330E-007 2.224237306196420E-007 2.224237306196420E-007
5.10 0.000000000000000E+000 8.846931425813050E-007 0.000000000000000E+000 -8.846931425813050E-007 2.239518655002264E-007 2.239518655002196E-007
5.20 0.000000000000000E+000 8.855640590994926E-007 0.000000000000000E+000 -8.855640590994926E-007 2.253512012454861E-007 2.253512012454861E-007
5.30 0.000000000000000E+000 8.863825564367144E-007 0.000000000000000E+000 -8.863825564367144E-007 2.266284967406953E-007 2.266284967406953E-007
5.40 0.000000000000000E+000 8.871518416296505E-007 0.000000000000000E+000 -8.871518416296505E-007 2.277962500346059E-007 2.277962500346059E-007
5.50 0.000000000000000E+000 8.878643666754204E-007 0.000000000000000E+000 -8.878643666754204E-007 2.288565939629892E-007 2.288565939629892E-007
5.60 0.000000000000000E+000 8.885093879362953E-007 0.000000000000000E+000 -8.885093879362953E-007 2.298228487777632E-007 2.298228487777632E-007
5.70 0.000000000000000E+000 8.891230027249647E-007 0.000000000000000E+000 -8.891230027249647E-007 2.306995199911698E-007 2.306995199911698E-007
5.80 0.000000000000000E+000 8.896899572338535E-007 0.000000000000000E+000 -8.896899572338535E-007 2.314961028067284E-007 2.314961028067284E-007
5.90 0.000000000000000E+000 8.901939357327252E-007 0.000000000000000E+000 -8.901939357327252E-007 2.322196610677916E-007 2.322196610677916E-007
6.00 0.000000000000000E+000 8.906537323641679E-007 0.000000000000000E+000 -8.906537323641679E-007 2.328768781381080E-007 2.328768781381148E-007
6.10 0.000000000000000E+000 8.910683768119363E-007 0.000000000000000E+000 -8.910683768119363E-007 2.334732502508189E-007 2.334732502508189E-007
6.20 0.000000000000000E+000 8.914573041316043E-007 0.000000000000000E+000 -8.914573041316043E-007 2.340149017408772E-007 2.340149017408772E-007
6.30 0.000000000000000E+000 8.918001010240903E-007 0.000000000000000E+000 -8.918001010240903E-007 2.345074077699059E-007 2.345074077699126E-007
6.40 0.000000000000000E+000 8.921185430485586E-007 0.000000000000000E+000 -8.921185430485586E-007 2.349538045216563E-007 2.349538045216563E-007
6.50 0.000000000000000E+000 8.924011652022573E-007 0.000000000000000E+000 -8.924011652022573E-007 2.353592274433378E-007 2.353592274433378E-007
6.60 0.000000000000000E+000 8.926655231917961E-007 0.000000000000000E+000 -8.926655231917961E-007 2.357274053126199E-007 2.357274053126199E-007
6.70 0.000000000000000E+000 8.929074782280633E-007 0.000000000000000E+000 -8.929074782280633E-007 2.360625261586509E-007 2.360625261586509E-007
6.80 0.000000000000000E+000 8.931238818155936E-007 0.000000000000000E+000 -8.931238818155936E-007 2.363661361336482E-007 2.363661361336482E-007
6.90 0.000000000000000E+000 8.933273415004921E-007 0.000000000000000E+000 -8.933273415004921E-007 2.366441997771700E-007 2.366441997771700E-007
7.00 0.000000000000000E+000 8.935084013429525E-007 0.000000000000000E+000 -8.935084013429525E-007 2.368968379647007E-007 2.368968379647007E-007
7.10 0.000000000000000E+000 8.936696529561797E-007 0.000000000000000E+000 -8.936696529561797E-007 2.371271727637117E-007 2.371271727637049E-007
7.20 0.000000000000000E+000 8.938229000591166E-007 0.000000000000000E+000 -8.938229000591166E-007 2.373365588958763E-007 2.373365588958763E-007
7.30 0.000000000000000E+000 8.939629737247585E-007 0.000000000000000E+000 -8.939629737247585E-007 2.375291222689874E-007 2.375291222689874E-007
7.40 0.000000000000000E+000 8.940928268460312E-007 0.000000000000000E+000 -8.940928268460312E-007 2.377040056326780E-007 2.377040056326780E-007
7.50 0.000000000000000E+000 8.942054604885249E-007 0.000000000000000E+000 -8.942054604885249E-007 2.378630166045007E-007 2.378630166045007E-007
7.60 0.000000000000000E+000 8.943174502734293E-007 0.000000000000000E+000 -8.943174502734293E-007 2.380105483087272E-007 2.380105483087272E-007
7.70 0.000000000000000E+000 8.944162458025509E-007 0.000000000000000E+000 -8.944162458025509E-007 2.381436435715722E-007 2.381436435715722E-007
7.80 0.000000000000000E+000 8.944998711545709E-007 0.000000000000000E+000 -8.944998711545709E-007 2.382661257865554E-007 2.382661257865622E-007
7.90 0.000000000000000E+000 8.945853586459653E-007 0.000000000000000E+000 -8.945853586459653E-007 2.383812563881612E-007 2.383812563881612E-007
8.00 0.000000000000000E+000 8.946595670575935E-007 0.000000000000000E+000 -8.946595670575935E-007 2.384835686998127E-007 2.384835686998127E-007
8.10 0.000000000000000E+000 8.947222811571948E-007 0.000000000000000E+000 -8.947222811571948E-007 2.385781109310816E-007 2.385781109310816E-007
8.20 0.000000000000000E+000 8.947907233972146E-007 0.000000000000000E+000 -8.947907233972146E-007 2.386649482947296E-007 2.386649482947364E-007
8.30 0.000000000000000E+000 8.948497808011125E-007 0.000000000000000E+000 -8.948497808011125E-007 2.387457048838964E-007 2.387457048838964E-007
8.40 0.000000000000000E+000 8.949048064396593E-007 0.000000000000000E+000 -8.949048064396593E-007 2.388202320689721E-007 2.388202320689721E-007
8.50 0.000000000000000E+000 8.949533261122412E-007 0.000000000000000E+000 -8.949533261122412E-007 2.388898173879447E-007 2.388898173879447E-007
8.60 0.000000000000000E+000 8.950086389413741E-007 0.000000000000000E+000 -8.950086389413741E-007 2.389521714473062E-007 2.389521714473062E-007
8.70 0.000000000000000E+000 8.950468374750568E-007 0.000000000000000E+000 -8.950468374750568E-007 2.390110970840626E-007 2.390110970840626E-007
8.80 0.000000000000000E+000 8.950951449691412E-007 0.000000000000000E+000 -8.950951449691412E-007 2.390650592445405E-007 2.390650592445405E-007
8.90 0.000000000000000E+000 8.951396222612374E-007 0.000000000000000E+000 -8.951396222612374E-007 2.391157084428159E-007 2.391157084428159E-007
9.00 0.000000000000000E+000 8.951796565061954E-007 0.000000000000000E+000 -8.951796565061954E-007 2.391623312259511E-007 2.391623312259511E-007
9.10 0.000000000000000E+000 8.952196350006844E-007 0.000000000000000E+000 -8.952196350006844E-007 2.392055412942193E-007 2.392055412942193E-007
9.20 0.000000000000000E+000 8.952474166214318E-007 0.000000000000000E+000 -8.952474166214318E-007 2.392452039539047E-007 2.392452039539047E-007
9.30 0.000000000000000E+000 8.952866388372297E-007 0.000000000000000E+000 -8.952866388372297E-007 2.392831799298724E-007 2.392831799298724E-007
9.40 0.000000000000000E+000 8.953161773315674E-007 0.000000000000000E+000 -8.953161773315674E-007 2.393180338907425E-007 2.393180338907425E-007
9.50 0.000000000000000E+000 8.953446374940636E-007 0.000000000000000E+000 -8.953446374940636E-007 2.393505295516287E-007 2.393505295516287E-007
9.60 0.000000000000000E+000 8.953659009023555E-007 0.000000000000000E+000 -8.953659009023555E-007 2.393803215319806E-007 2.393803215319806E-007
9.70 0.000000000000000E+000 8.953924229067839E-007 0.000000000000000E+000 -8.953924229067839E-007 2.394077808969152E-007 2.394077808969152E-007
9.80 0.000000000000000E+000 8.954154520225536E-007 0.000000000000000E+000 -8.954154520225536E-007 2.394314379326097E-007 2.394314379326097E-007
9.90 0.000000000000000E+000 8.954333842917632E-007 0.000000000000000E+000 -8.954333842917632E-007 2.394419031952519E-007 2.394419031952519E-007
10.00 0.000000000000000E+000 8.954521467542123E-007 0.000000000000000E+000 -8.954521467542123E-007 2.394653819481226E-007 2.394653819481226E-007


==> SOM_data/relcoup_bBx0_300_cm1_1500.txt <==
1.00 1.293172195685006E-007 0.000000000000000E+000 1.293172195685006E-007 0.000000000000000E+000 1.521813274354966E-016 -7.087768335594280E-008
1.10 2.500215351316809E-007 0.000000000000000E+000 2.500215351316809E-007 0.000000000000000E+000 9.629883696016250E-016 -7.533505841994862E-008
1.20 3.348391812696498E-007 0.000000000000000E+000 3.348391812696498E-007 0.000000000000000E+000 -1.228848294822227E-015 -7.878188340105022E-008
1.30 3.963054571383834E-007 0.000000000000000E+000 3.963054571383834E-007 0.000000000000000E+000 5.250249020261055E-017 -8.142156154935544E-008
1.40 4.419107738054091E-007 0.000000000000000E+000 4.419107738054091E-007 0.000000000000000E+000 -4.133520782600986E-019 -8.339138886992106E-008
1.50 4.769894214163030E-007 0.000000000000000E+000 4.769894214163030E-007 0.000000000000000E+000 1.222370186841626E-016 -8.487237494595091E-008
1.60 5.046619592928716E-007 0.000000000000000E+000 5.046619592928716E-007 0.000000000000000E+000 1.149660878649317E-016 -8.605711510404051E-008
1.70 5.272936296270220E-007 0.000000000000000E+000 5.272936296270220E-007 0.000000000000000E+000 -2.158782050690200E-016 -8.707997189582613E-008
1.80 5.463845310602619E-007 0.000000000000000E+000 5.463845310602619E-007 0.000000000000000E+000 -5.350876534394866E-016 -8.805319931818391E-008
1.90 5.632340971358744E-007 0.000000000000000E+000 5.632340971358744E-007 0.000000000000000E+000 3.915867196474521E-016 -8.909120116985835E-008
2.00 5.786304941277904E-007 0.000000000000000E+000 5.786304941277904E-007 0.000000000000000E+000 3.038950926841089E-016 -9.026919108343990E-008
2.10 5.933564662241285E-007 0.000000000000000E+000 5.933564662241285E-007 0.000000000000000E+000 1.666689789653342E-016 -9.164380163460562E-008
2.20 6.079198355025458E-007 0.000000000000000E+000 6.079198355025458E-007 0.000000000000000E+000 -3.837059251061981E-016 -9.326175936175878E-008
2.30 6.225041477946682E-007 0.000000000000000E+000 6.225041477946682E-007 0.000000000000000E+000 -1.182322469095443E-016 -9.514965288012680E-008
2.40 6.372047685765546E-007 0.000000000000000E+000 6.372047685765546E-007 0.000000000000000E+000 -5.263801547417124E-017 -9.730265619961793E-008
2.50 6.519601484962460E-007 0.000000000000000E+000 6.519601484962460E-007 0.000000000000000E+000 -2.030778431701130E-016 -9.966459563113237E-008
2.60 6.663916476386224E-007 0.000000000000000E+000 6.663916476386224E-007 0.000000000000000E+000 3.936534800387526E-016 -1.021251742348283E-007
2.70 6.800079822586072E-007 0.000000000000000E+000 6.800079822586072E-007 0.000000000000000E+000 -2.389378300250711E-016 -1.045154474395841E-007
2.80 6.920550605206770E-007 0.000000000000000E+000 6.920550605206770E-007 0.000000000000000E+000 -1.515375823955833E-016 -1.065897539502943E-007
2.90 7.015520180612008E-007 0.000000000000000E+000 7.015520180612008E-007 0.000000000000000E+000 -4.101062480062201E-016 -1.080377507501370E-007
3.00 7.075128173499348E-007 0.000000000000000E+000 7.075128173499348E-007 0.000000000000000E+000 1.836096379104202E-016 -1.085255232784988E-007
3.10 7.090079400234523E-007 0.000000000000000E+000 7.090079400234523E-007 0.000000000000000E+000 1.781818507844146E-016 -1.077529784057461E-007
3.20 7.054596089906470E-007 0.000000000000000E+000 7.054596089906470E-007 0.000000000000000E+000 1.605974467994153E-018 -1.055337435944471E-007
3.30 6.967177827462428E-007 0.000000000000000E+000 6.967177827462428E-007 0.000000000000000E+000 1.673059477416694E-016 -1.018187426060521E-007
3.40 6.830084313831372E-007 0.000000000000000E+000 6.830084313831372E-007 0.000000000000000E+000 1.502297635250227E-017 -9.672220845163241E-008
3.50 6.649653644946658E-007 0.000000000000000E+000 6.649653644946658E-007 0.000000000000000E+000 1.269532981344745E-016 -9.049480526735740E-008
3.60 6.433293117325696E-007 0.000000000000000E+000 6.433293117325696E-007 0.000000000000000E+000 -9.425782637045854E-018 -8.344125948949756E-008
3.70 6.188729276015682E-007 0.000000000000000E+000 6.188729276015682E-007 0.000000000000000E+000 6.204821270498762E-016 -7.587887718108963E-008
3.80 5.924735706490694E-007 0.000000000000000E+000 5.924735706490694E-007 0.000000000000000E+000 1.090029759162614E-016 -6.810470577067192E-008
3.90 5.647683418336092E-007 0.000000000000000E+000 5.647683418336092E-007 0.000000000000000E+000 -3.965469445865732E-017 -6.035712254073015E-008
4.00 5.363167478533342E-007 0.000000000000000E+000 5.363167478533342E-007 0.000000000000000E+000 -2.539946876954635E-016 -5.282721436617106E-008
4.10 5.075864756821054E-007 0.000000000000000E+000 5.075864756821054E-007 0.000000000000000E+000 -3.269547176401599E-016 -4.564906642470903E-008
4.20 4.789201281279925E-007 0.000000000000000E+000 4.789201281279925E-007 0.000000000000000E+000 -2.929785320598954E-016 -3.891032789690756E-008
4.30 4.506175711229043E-007 0.000000000000000E+000 4.506175711229043E-007 0.000000000000000E+000 -4.172145484995782E-017 -3.267548797413134E-008
4.40 4.228095423198773E-007 0.000000000000000E+000 4.228095423198773E-007 0.000000000000000E+000 2.387142133269959E-016 -2.697775424671052E-008
4.50 3.957305893334034E-007 0.000000000000000E+000 3.957305893334034E-007 0.000000000000000E+000 -2.108502174941185E-016 -2.183260036670178E-008
4.60 3.695086065782519E-007 0.000000000000000E+000 3.695086065782519E-007 0.000000000000000E+000 7.660565974967892E-017 -1.724216926954494E-008
4.70 3.442730961091415E-007 0.000000000000000E+000 3.442730961091415E-007 0.000000000000000E+000 5.141083414018921E-016 -1.318956764835723E-008
4.80 3.200389002367096E-007 0.000000000000000E+000 3.200389002367096E-007 0.000000000000000E+000 -3.109966169138889E-016 -9.654699753773967E-009
4.90 2.968916393791293E-007 0.000000000000000E+000 2.968916393791293E-007 0.000000000000000E+000 -1.443371247175640E-015 -6.607888413854256E-009
5.00 2.748768317106878E-007 0.000000000000000E+000 2.748768317106878E-007 0.000000000000000E+000 -8.801824286780446E-016 -4.014766328983227E-009
5.10 2.540167601240727E-007 0.000000000000000E+000 2.540167601240727E-007 0.000000000000000E+000 4.963206495095518E-016 -1.836635280404902E-009
5.20 2.343465800927939E-007 0.000000000000000E+000 2.343465800927939E-007 0.000000000000000E+000 -2.327849826962158E-016 -3.512678360261413E-011
5.30 2.158517889126238E-007 0.000000000000000E+000 2.158517889126238E-007 0.000000000000000E+000 -3.245830253878479E-017 1.428788174104583E-009
5.40 1.985131205874254E-007 0.000000000000000E+000 1.985131205874254E-007 0.000000000000000E+000 1.618442792977737E-016 2.593884544709133E-009
5.50 1.823070853102300E-007 0.000000000000000E+000 1.823070853102300E-007 0.000000000000000E+000 -6.592626835069670E-017 3.500030024296665E-009
5.60 1.671992247275993E-007 0.000000000000000E+000 1.671992247275993E-007 0.000000000000000E+000 2.023527829672633E-016 4.181573568235299E-009
5.70 1.531483999674940E-007 0.000000000000000E+000 1.531483999674940E-007 0.000000000000000E+000 -6.178597130451768E-016 4.672308960512554E-009
5.80 1.401030451710485E-007 0.000000000000000E+000 1.401030451710485E-007 0.000000000000000E+000 -2.749333421515898E-016 5.001019585292510E-009
5.90 1.280224951135475E-007 0.000000000000000E+000 1.280224951135475E-007 0.000000000000000E+000 -2.151599211297484E-016 5.194025182263912E-009
6.00 1.168558178606302E-007 0.000000000000000E+000 1.168558178606302E-007 0.000000000000000E+000 -4.427746147159239E-016 5.276496937783263E-009
6.10 1.065611711619180E-007 0.000000000000000E+000 1.065611711619180E-007 0.000000000000000E+000 -7.704205112410434E-016 5.269275645798470E-009
6.20 9.706809579308977E-008 0.000000000000000E+000 9.706809579308977E-008 0.000000000000000E+000 3.047760069492533E-016 5.190189479512399E-009
6.30 8.835039604378076E-008 0.000000000000000E+000 8.835039604378076E-008 0.000000000000000E+000 -4.406197628981090E-016 5.056007964709052E-009
6.40 8.034654281229935E-008 0.000000000000000E+000 8.034654281229935E-008 0.000000000000000E+000 3.383930505598820E-016 4.879707588406601E-009
6.50 7.300764806421262E-008 0.000000000000000E+000 7.300764806421262E-008 0.000000000000000E+000 2.828141366928438E-016 4.672409834038938E-009
6.60 6.628314555390160E-008 0.000000000000000E+000 6.628314555390160E-008 0.000000000000000E+000 -5.952812028031662E-016 4.443847437998868E-009
6.70 6.012502686177531E-008 0.000000000000000E+000 6.012502686177531E-008 0.000000000000000E+000 3.794165502613023E-016 4.202155003683091E-009
6.80 5.449951065526024E-008 0.000000000000000E+000 5.449951065526024E-008 0.000000000000000E+000 9.498966283688626E-017 3.952401084531248E-009
6.90 4.936070191864440E-008 0.000000000000000E+000 4.936070191864440E-008 0.000000000000000E+000 3.442341897641477E-016 3.701506822927048E-009
7.00 4.468005968168655E-008 0.000000000000000E+000 4.468005968168655E-008 0.000000000000000E+000 -6.884006168925150E-017 3.452310040516189E-009
7.10 4.041029824330148E-008 0.000000000000000E+000 4.041029824330148E-008 0.000000000000000E+000 -3.258163053590502E-016 3.208356996606742E-009
7.20 3.652014999178036E-008 0.000000000000000E+000 3.652014999178036E-008 0.000000000000000E+000 -3.429466996843211E-017 2.972290623499128E-009
7.30 3.297958628939007E-008 0.000000000000000E+000 3.297958628939007E-008 0.000000000000000E+000 1.905010979692812E-016 2.745236833341690E-009
7.40 2.975933537794226E-008 0.000000000000000E+000 2.975933537794226E-008 0.000000000000000E+000 -1.094373344116134E-015 2.528619766115178E-009
7.50 2.683723592543575E-008 0.000000000000000E+000 2.683723592543575E-008 0.000000000000000E+000 1.290268347893531E-016 2.322787182166858E-009
7.60 2.418432940109824E-008 0.000000000000000E+000 2.418432940109824E-008 0.000000000000000E+000 -2.392698669403948E-016 2.128655941929249E-009
7.70 2.177365385221695E-008 0.000000000000000E+000 2.177365385221695E-008 0.000000000000000E+000 -6.541330519783950E-016 1.946974832780211E-009
7.80 1.959189594617054E-008 0.000000000000000E+000 1.959189594617054E-008 0.000000000000000E+000 -1.690677762719583E-016 1.777599024628627E-009
7.90 1.761932785368128E-008 0.000000000000000E+000 1.761932785368128E-008 0.000000000000000E+000 -1.984970889913618E-016 1.619531154861264E-009
8.00 1.583097995381696E-008 0.000000000000000E+000 1.583097995381696E-008 0.000000000000000E+000 -1.141515809828519E-015 1.473287950967369E-009
8.10 1.421248502381699E-008 0.000000000000000E+000 1.421248502381699E-008 0.000000000000000E+000 -1.527335929171064E-015 1.337661498935887E-009
8.20 1.274494968421730E-008 0.000000000000000E+000 1.274494968421730E-008 0.000000000000000E+000 -6.125877799814661E-016 1.212703538215859E-009
8.30 1.142052187429100E-008 0.000000000000000E+000 1.142052187429100E-008 0.000000000000000E+000 -3.297329857071540E-017 1.097813511686976E-009
8.40 1.022292683485345E-008 0.000000000000000E+000 1.022292683485345E-008 0.000000000000000E+000 -1.718562087343195E-015 9.919069288196326E-010
8.50 9.144474171018405E-009 0.000000000000000E+000 9.144474171018405E-009 0.000000000000000E+000 -6.211394246169455E-016 8.945051853766943E-010
8.60 8.172588649765064E-009 0.000000000000000E+000 8.172588649765064E-009 0.000000000000000E+000 -2.036402730470899E-016 8.054939811872708E-010
8.70 7.295733516951511E-009 0.000000000000000E+000 7.295733516951511E-009 0.000000000000000E+000 -2.825024285682542E-016 7.242982577501103E-010
8.80 6.505410252774697E-009 0.000000000000000E+000 6.505410252774697E-009 0.000000000000000E+000 -5.916355729981837E-016 6.505822012435299E-010
8.90 5.792997064513665E-009 0.000000000000000E+000 5.792997064513665E-009 0.000000000000000E+000 -3.166148170464372E-015 5.835951857267310E-010
9.00 5.153619595002439E-009 0.000000000000000E+000 5.153619595002439E-009 0.000000000000000E+000 9.899172410607338E-016 5.227185489398915E-010
9.10 4.576017458185443E-009 0.000000000000000E+000 4.576017458185443E-009 0.000000000000000E+000 -1.954396388649526E-015 4.677897961705016E-010
9.20 4.060893936575917E-009 0.000000000000000E+000 4.060893936575917E-009 0.000000000000000E+000 -1.619791269429766E-015 4.178656025258069E-010
9.30 3.595633604442511E-009 0.000000000000000E+000 3.595633604442511E-009 0.000000000000000E+000 -2.878421242677454E-016 3.730330825729407E-010
9.40 3.179407452967467E-009 0.000000000000000E+000 3.179407452967467E-009 0.000000000000000E+000 -2.594902374572494E-016 3.325595239049876E-010
9.50 2.805562920810293E-009 0.000000000000000E+000 2.805562920810293E-009 0.000000000000000E+000 -2.288479735573778E-015 2.959120918202937E-010
9.60 2.473969896587850E-009 0.000000000000000E+000 2.473969896587850E-009 0.000000000000000E+000 -2.398390730809496E-016 2.633441297059808E-010
9.70 2.171591278450382E-009 0.000000000000000E+000 2.171591278450382E-009 0.000000000000000E+000 -1.325897941786836E-015 2.335427037373464E-010
9.80 1.906094707166787E-009 0.000000000000000E+000 1.906094707166787E-009 0.000000000000000E+000 2.450906773539263E-016 2.065522379057858E-010
9.90 1.666948756114146E-009 0.000000000000000E+000 1.666948756114146E-009 0.000000000000000E+000 -1.056609227195748E-015 1.819101361379269E-010
10.00 1.453331881838780E-009 0.000000000000000E+000 1.453331881838780E-009 0.000000000000000E+000 -1.855205442394259E-016 1.602949273831053E-010


==> SOM_data/relcoup_bxp1_750_cC_500.txt <==
1.00 3.810559802986755E-007 0.000000000000000E+000 3.810559802986755E-007 0.000000000000000E+000 1.408705925587731E-007 -3.460908859845291E-016
1.10 2.181364261071472E-007 -0.000000000000000E+000 2.181364261071472E-007 -0.000000000000000E+000 1.562410384451881E-007 -2.930598472228318E-016
1.20 8.891357469850810E-008 0.000000000000000E+000 8.891357469850810E-008 0.000000000000000E+000 1.658205499922882E-007 -5.460540873636344E-014
1.30 -8.663625879075052E-009 0.000000000000000E+000 -8.663625879075052E-009 0.000000000000000E+000 1.713960512706117E-007 -5.993835527733082E-015
1.40 -8.328254115822912E-008 0.000000000000000E+000 -8.328254115822912E-008 0.000000000000000E+000 1.741576329392558E-007 -7.687359321155440E-015
1.50 -1.414427334281198E-007 -0.000000000000000E+000 -1.414427334281198E-007 -0.000000000000000E+000 1.750360350740311E-007 -2.734100380992477E-015
1.60 -1.880302696503373E-007 -0.000000000000000E+000 -1.880302696503373E-007 -0.000000000000000E+000 1.746627166700971E-007 2.779758844981273E-016
1.70 -2.262867183038646E-007 0.000000000000000E+000 -2.262867183038646E-007 0.000000000000000E+000 1.735463853296467E-007 -6.709402185309937E-015
1.80 -2.578033167857459E-007 -0.000000000000000E+000 -2.578033167857459E-007 -0.000000000000000E+000 1.720177818309845E-007 -1.024381995244975E-014
1.90 -2.840836368364939E-007 -0.000000000000000E+000 -2.840836368364939E-007 -0.000000000000000E+000 1.703638816051117E-007 -5.197489032042479E-015
2.00 -3.069441170602691E-007 0.000000000000000E+000 -3.069441170602691E-007 0.000000000000000E+000 1.687462507924320E-007 -5.388979464494154E-015
2.10 -3.273930655261844E-007 -0.000000000000000E+000 -3.273930655261844E-007 -0.000000000000000E+000 1.673042184627111E-007 -7.175649777060172E-015
2.20 -3.460977073028911E-007 0.000000000000000E+000 -3.460977073028911E-007 0.000000000000000E+000 1.661418487456924E-007 -3.205840811999067E-014
2.30 -3.636756084075553E-007 0.000000000000000E+000 -3.636756084075553E-007 0.000000000000000E+000 1.653166848793861E-007 -9.285398784499715E-015
2.40 -3.808449150376111E-007 0.000000000000000E+000 -3.808449150376111E-007 0.000000000000000E+000 1.648698247103537E-007 -4.029708424585499E-015
2.50 -3.979781606332022E-007 0.000000000000000E+000 -3.979781606332022E-007 0.000000000000000E+000 1.648286111877146E-007 -1.334827701929969E-014
2.60 -4.153094967579814E-007 -0.000000000000000E+000 -4.153094967579814E-007 -0.000000000000000E+000 1.651942136871544E-007 -9.102487101737833E-015
2.70 -4.327603734000152E-007 0.000000000000000E+000 -4.327603734000152E-007 0.000000000000000E+000 1.659579897503083E-007 -1.236676234507572E-014
2.80 -4.505595026972647E-007 0.000000000000000E+000 -4.505595026972647E-007 0.000000000000000E+000 1.671070102717920E-007 -1.381385376095570E-014
2.90 -4.686722546214184E-007 0.000000000000000E+000 -4.686722546214184E-007 0.000000000000000E+000 1.686211237954182E-007 -2.431072650046356E-015
3.00 -4.866177647130200E-007 -0.000000000000000E+000 -4.866177647130200E-007 -0.000000000000000E+000 1.704750533144825E-007 -1.152899255013259E-014
3.10 -5.039502977978201E-007 -0.000000000000000E+000 -5.039502977978201E-007 -0.000000000000000E+000 1.726386599541703E-007 -6.462251523828288E-015
3.20 -5.200568574773017E-007 0.000000000000000E+000 -5.200568574773017E-007 0.000000000000000E+000 1.750671779118514E-007 -2.383908500290521E-014
3.30 -5.336965440400149E-007 -0.000000000000000E+000 -5.336965440400149E-007 -0.000000000000000E+000 1.777232447588027E-007 4.197258317815977E-015
3.40 -5.439796504278793E-007 0.000000000000000E+000 -5.439796504278793E-007 0.000000000000000E+000 1.805631433331824E-007 -1.795665124839502E-014
3.50 -5.504122438072979E-007 0.000000000000000E+000 -5.504122438072979E-007 0.000000000000000E+000 1.835433670631712E-007 -9.353649311257678E-015
3.60 -5.525209289158143E-007 0.000000000000000E+000 -5.525209289158143E-007 0.000000000000000E+000 1.866228535926917E-007 -3.340318473210591E-015
3.70 -5.506310648540170E-007 -0.000000000000000E+000 -5.506310648540170E-007 -0.000000000000000E+000 1.897530596482237E-007 -8.686512609473035E-015
3.80 -5.450524656815844E-007 0.000000000000000E+000 -5.450524656815844E-007 0.000000000000000E+000 1.929002425286969E-007 -2.873677858172830E-016
3.90 -5.366301134881313E-007 -0.000000000000000E+000 -5.366301134881313E-007 -0.000000000000000E+000 1.960119155654542E-007 -2.813565623972086E-015
4.00 -5.259057016868188E-007 -0.000000000000000E+000 -5.259057016868188E-007 -0.000000000000000E+000 1.990625049783551E-007 -4.042027671770365E-015
4.10 -5.133396994723809E-007 -0.000000000000000E+000 -5.133396994723809E-007 -0.000000000000000E+000 2.020251738029589E-007 -3.515810147354526E-015
4.20 -4.998030026209185E-007 0.000000000000000E+000 -4.998030026209185E-007 0.000000000000000E+000 2.048776755063147E-007 -3.480444827740764E-015
4.30 -4.848632750472213E-007 -0.000000000000000E+000 -4.848632750472213E-007 -0.000000000000000E+000 2.075982510860671E-007 -1.799314820402631E-015
4.40 -4.697240485192460E-007 0.000000000000000E+000 -4.697240485192460E-007 0.000000000000000E+000 2.101751310536881E-007 -7.856399992373087E-016
4.50 -4.542523495624047E-007 0.000000000000000E+000 -4.542523495624047E-007 0.000000000000000E+000 2.126006435216861E-007 -5.076586937283190E-015
4.60 -4.384331452491164E-007 0.000000000000000E+000 -4.384331452491164E-007 0.000000000000000E+000 2.148725984501431E-007 -3.705667500283893E-016
4.70 -4.224538666757701E-007 -0.000000000000000E+000 -4.224538666757701E-007 -0.000000000000000E+000 2.169868191279311E-007 -2.499763633936891E-015
4.80 -4.065903720160553E-007 -0.000000000000000E+000 -4.065903720160553E-007 -0.000000000000000E+000 2.189479798717767E-007 -3.408067556463779E-015
4.90 -3.908799324124481E-007 -0.000000000000000E+000 -3.908799324124481E-007 -0.000000000000000E+000 2.207587795057813E-007 -2.441392899475703E-015
5.00 -3.752618330737617E-007 0.000000000000000E+000 -3.752618330737617E-007 0.000000000000000E+000 2.224237308676058E-007 -9.566999970012091E-016
5.10 -3.596829521996004E-007 0.000000000000000E+000 -3.596829521996004E-007 0.000000000000000E+000 2.239518651962771E-007 -2.988128950005831E-016
5.20 -3.442194610552336E-007 -0.000000000000000E+000 -3.442194610552336E-007 -0.000000000000000E+000 2.253512008560339E-007 -1.476988290786269E-015
5.30 -3.289295749064473E-007 -0.000000000000000E+000 -3.289295749064473E-007 -0.000000000000000E+000 2.266284969492348E-007 -9.144906511736328E-016
5.40 -3.137553241571702E-007 0.000000000000000E+000 -3.137553241571702E-007 0.000000000000000E+000 2.277962501358094E-007 -8.122774913625619E-016
5.50 -2.987469119964714E-007 -0.000000000000000E+000 -2.987469119964714E-007 -0.000000000000000E+000 2.288565945637186E-007 -2.949639772882595E-016
5.60 -2.839797504768418E-007 -0.000000000000000E+000 -2.839797504768418E-007 -0.000000000000000E+000 2.298228490994392E-007 -1.764403510448598E-016
5.70 -2.694762828651381E-007 0.000000000000000E+000 -2.694762828651381E-007 0.000000000000000E+000 2.306995201867192E-007 -2.174774032734361E-016
5.80 -2.552651745025526E-007 0.000000000000000E+000 -2.552651745025526E-007 0.000000000000000E+000 2.314961028743420E-007 -1.733232697989640E-016
5.90 -2.415887665700308E-007 0.000000000000000E+000 -2.415887665700308E-007 0.000000000000000E+000 2.322196616657630E-007 -1.046390621720072E-016
6.00 -2.281618953734247E-007 0.000000000000000E+000 -2.281618953734247E-007 0.000000000000000E+000 2.328768780982771E-007 -1.858186998368594E-016
6.10 -2.151795953647717E-007 -0.000000000000000E+000 -2.151795953647717E-007 -0.000000000000000E+000 2.334732502755387E-007 -3.157738827364032E-017
6.20 -2.026166688249320E-007 0.000000000000000E+000 -2.026166688249320E-007 0.000000000000000E+000 2.340149019180765E-007 -3.503328269843786E-017
6.30 -1.904393879316567E-007 0.000000000000000E+000 -1.904393879316567E-007 0.000000000000000E+000 2.345074073224895E-007 -5.084704901049675E-016
6.40 -1.787356302481720E-007 -0.000000000000000E+000 -1.787356302481720E-007 -0.000000000000000E+000 2.349538048436846E-007 -3.791116184002907E-016
6.50 -1.675170243807695E-007 -0.000000000000000E+000 -1.675170243807695E-007 -0.000000000000000E+000 2.353592276602460E-007 -5.587571421175608E-016
6.60 -1.567732952480374E-007 -0.000000000000000E+000 -1.567732952480374E-007 -0.000000000000000E+000 2.357274049905644E-007 -2.853552355346067E-016
6.70 -1.465350907180559E-007 0.000000000000000E+000 -1.465350907180559E-007 0.000000000000000E+000 2.360625262651128E-007 -4.023406499457927E-016
6.80 -1.367994192856612E-007 0.000000000000000E+000 -1.367994192856612E-007 0.000000000000000E+000 2.363661365714829E-007 -2.999716360724269E-016
6.90 -1.275482429100217E-007 0.000000000000000E+000 -1.275482429100217E-007 0.000000000000000E+000 2.366442001199202E-007 -1.094373344116134E-015
7.00 -1.188061041551518E-007 0.000000000000000E+000 -1.188061041551518E-007 0.000000000000000E+000 2.368968379647007E-007 -2.164541874731529E-016
7.10 -1.104851580326873E-007 0.000000000000000E+000 -1.104851580326873E-007 0.000000000000000E+000 2.371271728012929E-007 -6.154067056299284E-016
7.20 -1.026343335163668E-007 0.000000000000000E+000 -1.026343335163668E-007 0.000000000000000E+000 2.373365599788723E-007 -4.235842362629305E-016
7.30 -9.526997148767999E-008 0.000000000000000E+000 -9.526997148767999E-008 0.000000000000000E+000 2.375291222068694E-007 -8.732638635648715E-016
7.40 -8.833698402099054E-008 0.000000000000000E+000 -8.833698402099054E-008 0.000000000000000E+000 2.377040057675189E-007 -1.000650842568340E-016
7.50 -8.185808511348952E-008 0.000000000000000E+000 -8.185808511348952E-008 0.000000000000000E+000 2.378630172525826E-007 -4.837032467272517E-016
7.60 -7.576270925735371E-008 0.000000000000000E+000 -7.576270925735371E-008 0.000000000000000E+000 2.380105480095416E-007 -2.240368264169734E-016
7.70 -7.003997281472967E-008 -0.000000000000000E+000 -7.003997281472967E-008 -0.000000000000000E+000 2.381436435152005E-007 -4.571267409742008E-016
7.80 -6.471733963624305E-008 0.000000000000000E+000 -6.471733963624305E-008 0.000000000000000E+000 2.382661260910129E-007 -3.403784957882461E-016
7.90 -5.973902329432319E-008 -0.000000000000000E+000 -5.973902329432319E-008 -0.000000000000000E+000 2.383812563819067E-007 -6.199332497000554E-016
8.00 -5.510353062421219E-008 -0.000000000000000E+000 -5.510353062421219E-008 -0.000000000000000E+000 2.384835686998127E-007 -4.504250162955248E-016
8.10 -5.077225756974483E-008 0.000000000000000E+000 -5.077225756974483E-008 0.000000000000000E+000 2.385781112365962E-007 -2.131202657927600E-016
8.20 -4.673880796954905E-008 0.000000000000000E+000 -4.673880796954905E-008 0.000000000000000E+000 2.386649489651325E-007 -1.076816045185447E-016
8.30 -4.293928248434901E-008 0.000000000000000E+000 -4.293928248434901E-008 0.000000000000000E+000 2.387457041787448E-007 -6.922495346048385E-016
8.40 -3.953503882869320E-008 0.000000000000000E+000 -3.953503882869320E-008 0.000000000000000E+000 2.388202330727874E-007 -3.440986644925870E-017
8.50 -3.631480421909333E-008 0.000000000000000E+000 -3.631480421909333E-008 0.000000000000000E+000 2.388898177724163E-007 -2.515213514894810E-016
8.60 -3.334780898956969E-008 0.000000000000000E+000 -3.334780898956969E-008 0.000000000000000E+000 2.389521716339313E-007 -2.445079186862154E-016
8.70 -3.058439415999072E-008 0.000000000000000E+000 -3.058439415999072E-008 0.000000000000000E+000 2.390110965017376E-007 -1.693320505515017E-016
8.80 -2.804335666937208E-008 -0.000000000000000E+000 -2.804335666937208E-008 -0.000000000000000E+000 2.390650591506689E-007 -2.669509036566653E-016
8.90 -2.576038392542809E-008 -0.000000000000000E+000 -2.576038392542809E-008 -0.000000000000000E+000 2.391157084436358E-007 -2.372979742391867E-016
9.00 -2.354650495413466E-008 -0.000000000000000E+000 -2.354650495413466E-008 -0.000000000000000E+000 2.391623312138894E-007 -4.291611011876528E-016
9.10 -2.150929831901630E-008 -0.000000000000000E+000 -2.150929831901630E-008 -0.000000000000000E+000 2.392055422906146E-007 -1.048016924978801E-016
9.20 -1.966412035797960E-008 0.000000000000000E+000 -1.966412035797960E-008 0.000000000000000E+000 2.392452038996675E-007 -3.251996653734490E-016
9.30 -1.796322548583125E-008 0.000000000000000E+000 -1.796322548583125E-008 0.000000000000000E+000 2.392831789072529E-007 -1.534349361974330E-016
9.40 -1.639157348768823E-008 -0.000000000000000E+000 -1.639157348768823E-008 -0.000000000000000E+000 2.393180340221681E-007 -1.390963624663122E-016
9.50 -1.494049110419221E-008 -0.000000000000000E+000 -1.494049110419221E-008 -0.000000000000000E+000 2.393505292727923E-007 -1.567824104049820E-016
9.60 -1.359628577354892E-008 -0.000000000000000E+000 -1.359628577354892E-008 -0.000000000000000E+000 2.393803210617689E-007 -1.810617628050792E-017
9.70 -1.237280638060171E-008 0.000000000000000E+000 -1.237280638060171E-008 0.000000000000000E+000 2.394077821669699E-007 -2.430239169626258E-016
9.80 -1.125801683137716E-008 -0.000000000000000E+000 -1.125801683137716E-008 -0.000000000000000E+000 2.394314377844332E-007 -1.672585138966232E-016
9.90 -1.024100432353795E-008 -0.000000000000000E+000 -1.024100432353795E-008 -0.000000000000000E+000 2.394419030009223E-007 -1.667164128103804E-016
10.00 -9.302190051094740E-009 -0.000000000000000E+000 -9.302190051094740E-009 -0.000000000000000E+000 2.394653819481226E-007 -1.689932373726000E-016


==> SOM_data/relcoup_by0_750_bBx_300.txt <==
1.00 0.000000000000000E+000 -2.322327234490435E-006 0.000000000000000E+000 2.322327234490435E-006 -2.817412319544295E-007 1.521271173268723E-016
1.10 0.000000000000000E+000 -2.167485663237613E-006 0.000000000000000E+000 2.167485663237613E-006 -3.124821008708276E-007 9.629748170744690E-016
1.20 0.000000000000000E+000 -2.049881505847090E-006 0.000000000000000E+000 2.049881505847090E-006 -3.316410943552360E-007 -1.228848294822227E-015
1.30 0.000000000000000E+000 -1.955860431315265E-006 0.000000000000000E+000 1.955860431315265E-006 -3.427921026977958E-007 5.243472756683021E-017
1.40 0.000000000000000E+000 -1.878275863590710E-006 0.000000000000000E+000 1.878275863590710E-006 -3.483152553075133E-007 -3.997995511040298E-019
1.50 0.000000000000000E+000 -1.812242153792334E-006 0.000000000000000E+000 1.812242153792334E-006 -3.500720798730643E-007 1.222641237384747E-016
1.60 0.000000000000000E+000 -1.755301277458950E-006 0.000000000000000E+000 1.755301277458950E-006 -3.493254311974245E-007 1.150067454463999E-016
1.70 0.000000000000000E+000 -1.705554363367781E-006 0.000000000000000E+000 1.705554363367781E-006 -3.470927727066873E-007 -2.159256389140662E-016
1.80 0.000000000000000E+000 -1.662090275494568E-006 0.000000000000000E+000 1.662090275494568E-006 -3.440355659425475E-007 -5.350198908037063E-016
1.90 0.000000000000000E+000 -1.624181841921089E-006 0.000000000000000E+000 1.624181841921089E-006 -3.407277679788834E-007 3.916206009653422E-016
2.00 0.000000000000000E+000 -1.591211102677307E-006 0.000000000000000E+000 1.591211102677307E-006 -3.374925047979784E-007 3.038950926841089E-016
2.10 0.000000000000000E+000 -1.563009058889031E-006 0.000000000000000E+000 1.563009058889031E-006 -3.346084381041533E-007 1.666012163295538E-016
2.20 0.000000000000000E+000 -1.539150076762998E-006 0.000000000000000E+000 1.539150076762998E-006 -3.322836988590516E-007 -3.837465826876663E-016
2.30 0.000000000000000E+000 -1.519322113974499E-006 0.000000000000000E+000 1.519322113974499E-006 -3.306333723111942E-007 -1.182186943823882E-016
2.40 0.000000000000000E+000 -1.503348462634748E-006 0.000000000000000E+000 1.503348462634748E-006 -3.297396487272382E-007 -5.263123921059321E-017
2.50 0.000000000000000E+000 -1.491064576950803E-006 0.000000000000000E+000 1.491064576950803E-006 -3.296572223147206E-007 -2.030575143793789E-016
2.60 0.000000000000000E+000 -1.482279789187956E-006 0.000000000000000E+000 1.482279789187956E-006 -3.303884295810465E-007 3.935857174029722E-016
2.70 0.000000000000000E+000 -1.476852151235798E-006 0.000000000000000E+000 1.476852151235798E-006 -3.319159805448930E-007 -2.389920401336953E-016
2.80 0.000000000000000E+000 -1.474441601730224E-006 0.000000000000000E+000 1.474441601730224E-006 -3.342140216510762E-007 -1.514088333876007E-016
2.90 0.000000000000000E+000 -1.474987932840633E-006 0.000000000000000E+000 1.474987932840633E-006 -3.372422468949209E-007 -4.101943394327345E-016
3.00 0.000000000000000E+000 -1.478264461014780E-006 0.000000000000000E+000 1.478264461014780E-006 -3.409501059148417E-007 1.836367429647323E-016
3.10 0.000000000000000E+000 -1.483947815319255E-006 0.000000000000000E+000 1.483947815319255E-006 -3.452773207807914E-007 1.781818507844146E-016
3.20 0.000000000000000E+000 -1.491784562244961E-006 0.000000000000000E+000 1.491784562244961E-006 -3.501343574620271E-007 1.626303258728257E-018
3.30 0.000000000000000E+000 -1.501596342796802E-006 0.000000000000000E+000 1.501596342796802E-006 -3.554464898303299E-007 1.673059477416694E-016
3.40 0.000000000000000E+000 -1.513080316784279E-006 0.000000000000000E+000 1.513080316784279E-006 -3.611262860769450E-007 1.505685767039244E-017
3.50 0.000000000000000E+000 -1.525967756566491E-006 0.000000000000000E+000 1.525967756566491E-006 -3.670867367502675E-007 1.269397456073185E-016
3.60 0.000000000000000E+000 -1.539982275974433E-006 0.000000000000000E+000 1.539982275974433E-006 -3.732457070834751E-007 -9.446111427779957E-018
3.70 0.000000000000000E+000 -1.554850962856240E-006 0.000000000000000E+000 1.554850962856240E-006 -3.795061195697408E-007 6.204889033134542E-016
3.80 0.000000000000000E+000 -1.570251861855648E-006 0.000000000000000E+000 1.570251861855648E-006 -3.858004853370367E-007 1.090300809705735E-016
3.90 0.000000000000000E+000 -1.585898873294924E-006 0.000000000000000E+000 1.585898873294924E-006 -3.920238328956169E-007 -3.954627424140877E-017
4.00 0.000000000000000E+000 -1.601623251831462E-006 0.000000000000000E+000 1.601623251831462E-006 -3.981250113873014E-007 -2.539675826411514E-016
4.10 0.000000000000000E+000 -1.617204468175489E-006 0.000000000000000E+000 1.617204468175489E-006 -4.040503470893159E-007 -3.270292565395183E-016
4.20 0.000000000000000E+000 -1.632445019245457E-006 0.000000000000000E+000 1.632445019245457E-006 -4.097553517931941E-007 -2.929785320598954E-016
4.30 0.000000000000000E+000 -1.647198039666435E-006 0.000000000000000E+000 1.647198039666435E-006 -4.151965034520890E-007 -4.182987506720637E-017
4.40 0.000000000000000E+000 -1.661383923609463E-006 0.000000000000000E+000 1.661383923609463E-006 -4.203502617337467E-007 2.386532269547936E-016
4.50 0.000000000000000E+000 -1.674817925218406E-006 0.000000000000000E+000 1.674817925218406E-006 -4.252012866051851E-007 -2.108366649669624E-016
4.60 0.000000000000000E+000 -1.687495116806628E-006 0.000000000000000E+000 1.687495116806628E-006 -4.297451979690182E-007 7.658533095894482E-017
4.70 0.000000000000000E+000 -1.699442054806238E-006 0.000000000000000E+000 1.699442054806238E-006 -4.339736394926523E-007 5.140880126111580E-016
4.80 0.000000000000000E+000 -1.710475995926873E-006 0.000000000000000E+000 1.710475995926873E-006 -4.378959620172812E-007 -3.108949729602184E-016
4.90 0.000000000000000E+000 -1.720783325215864E-006 0.000000000000000E+000 1.720783325215864E-006 -4.415175599430956E-007 -1.443452562338576E-015
5.00 0.000000000000000E+000 -1.730311818596789E-006 0.000000000000000E+000 1.730311818596789E-006 -4.448474623202606E-007 -8.801620998873105E-016
5.10 0.000000000000000E+000 -1.739072828046250E-006 0.000000000000000E+000 1.739072828046250E-006 -4.479037328845793E-007 4.963206495095518E-016
5.20 0.000000000000000E+000 -1.747116038670068E-006 0.000000000000000E+000 1.747116038670068E-006 -4.507024044916980E-007 -2.328256402776840E-016
5.30 0.000000000000000E+000 -1.754511070135780E-006 0.000000000000000E+000 1.754511070135780E-006 -4.532569940695770E-007 -3.243797374805069E-017
5.40 0.000000000000000E+000 -1.761281500312582E-006 0.000000000000000E+000 1.761281500312582E-006 -4.555924999814523E-007 1.618781606156638E-016
5.50 0.000000000000000E+000 -1.767446896514292E-006 0.000000000000000E+000 1.767446896514292E-006 -4.577131882857642E-007 -6.593982087785277E-017
5.60 0.000000000000000E+000 -1.773079520143404E-006 0.000000000000000E+000 1.773079520143404E-006 -4.596456992853507E-007 2.023866642851535E-016
5.70 0.000000000000000E+000 -1.778227233464096E-006 0.000000000000000E+000 1.778227233464096E-006 -4.613990424464601E-007 -6.178190554637086E-016
5.80 0.000000000000000E+000 -1.782896062776655E-006 0.000000000000000E+000 1.782896062776655E-006 -4.629922061662645E-007 -2.748926845701216E-016
5.90 0.000000000000000E+000 -1.787117630413390E-006 0.000000000000000E+000 1.787117630413390E-006 -4.644393215774494E-007 -2.151870261840605E-016
6.00 0.000000000000000E+000 -1.790986522254284E-006 0.000000000000000E+000 1.790986522254284E-006 -4.657537595221479E-007 -4.427746147159239E-016
6.10 0.000000000000000E+000 -1.794506389654014E-006 0.000000000000000E+000 1.794506389654014E-006 -4.669465034666596E-007 -7.704679450860896E-016
6.20 0.000000000000000E+000 -1.797679045047191E-006 0.000000000000000E+000 1.797679045047191E-006 -4.680298067057245E-007 3.047489018949412E-016
6.30 0.000000000000000E+000 -1.800581167220590E-006 0.000000000000000E+000 1.800581167220590E-006 -4.690148149602514E-007 -4.405655527894847E-016
6.40 0.000000000000000E+000 -1.803217118336773E-006 0.000000000000000E+000 1.803217118336773E-006 -4.699076089890008E-007 3.382643015518993E-016
6.50 0.000000000000000E+000 -1.805616631343206E-006 0.000000000000000E+000 1.805616631343206E-006 -4.707184560421844E-007 2.827667028477976E-016
6.60 0.000000000000000E+000 -1.807794810261206E-006 0.000000000000000E+000 1.807794810261206E-006 -4.714548173642000E-007 -5.951863351130737E-016
6.70 0.000000000000000E+000 -1.809751187258000E-006 0.000000000000000E+000 1.809751187258000E-006 -4.721250578204072E-007 3.794504315791924E-016
6.80 0.000000000000000E+000 -1.811545669084702E-006 0.000000000000000E+000 1.811545669084702E-006 -4.727322733696522E-007 9.497611030973019E-017
6.90 0.000000000000000E+000 -1.813165203832057E-006 0.000000000000000E+000 1.813165203832057E-006 -4.732883995776639E-007 3.441867559191014E-016
7.00 0.000000000000000E+000 -1.814640114704645E-006 0.000000000000000E+000 1.814640114704645E-006 -4.737936823504330E-007 -6.895525817007808E-017
7.10 0.000000000000000E+000 -1.815978742560918E-006 0.000000000000000E+000 1.815978742560918E-006 -4.742543467103151E-007 -3.257892003047380E-016
7.20 0.000000000000000E+000 -1.817212294946732E-006 0.000000000000000E+000 1.817212294946732E-006 -4.746731179804920E-007 -3.432177502274425E-017
7.30 0.000000000000000E+000 -1.818328734411681E-006 0.000000000000000E+000 1.818328734411681E-006 -4.750582457692897E-007 1.904333353335008E-016
7.40 0.000000000000000E+000 -1.819363669876663E-006 0.000000000000000E+000 1.819363669876663E-006 -4.754080110927104E-007 -1.094407225434024E-015
7.50 0.000000000000000E+000 -1.820295269264836E-006 0.000000000000000E+000 1.820295269264836E-006 -4.757260347210975E-007 1.290268347893531E-016
7.60 0.000000000000000E+000 -1.821153463802224E-006 0.000000000000000E+000 1.821153463802224E-006 -4.760210969702606E-007 -2.392563144132387E-016
7.70 0.000000000000000E+000 -1.821945523178232E-006 0.000000000000000E+000 1.821945523178232E-006 -4.762872881782458E-007 -6.541601570327071E-016
7.80 0.000000000000000E+000 -1.822668477617908E-006 0.000000000000000E+000 1.822668477617908E-006 -4.765322513184588E-007 -1.690135661633341E-016
7.90 0.000000000000000E+000 -1.823335828423396E-006 0.000000000000000E+000 1.823335828423396E-006 -4.767625165008279E-007 -1.985377465728300E-016
8.00 0.000000000000000E+000 -1.823959842962581E-006 0.000000000000000E+000 1.823959842962581E-006 -4.769671375893676E-007 -1.141414165874849E-015
8.10 0.000000000000000E+000 -1.824523441978511E-006 0.000000000000000E+000 1.824523441978511E-006 -4.771562251859476E-007 -1.527207180163082E-015
8.20 0.000000000000000E+000 -1.825051547810565E-006 0.000000000000000E+000 1.825051547810565E-006 -4.773298949270317E-007 -6.125810037178880E-016
8.30 0.000000000000000E+000 -1.825526334193111E-006 0.000000000000000E+000 1.825526334193111E-006 -4.774914089054726E-007 -3.294619351640327E-017
8.40 0.000000000000000E+000 -1.825979247941426E-006 0.000000000000000E+000 1.825979247941426E-006 -4.776404636369275E-007 -1.718541758552461E-015
8.50 0.000000000000000E+000 -1.826395360213748E-006 0.000000000000000E+000 1.826395360213748E-006 -4.777796337958519E-007 -6.210987670354773E-016
8.60 0.000000000000000E+000 -1.826776822077112E-006 0.000000000000000E+000 1.826776822077112E-006 -4.779043429566898E-007 -2.036402730470899E-016
8.70 0.000000000000000E+000 -1.827123689905157E-006 0.000000000000000E+000 1.827123689905157E-006 -4.780222004969860E-007 -2.824143371417398E-016
8.80 0.000000000000000E+000 -1.827457971721597E-006 0.000000000000000E+000 1.827457971721597E-006 -4.781301257877199E-007 -5.916762305796519E-016
8.90 0.000000000000000E+000 -1.827768148521750E-006 0.000000000000000E+000 1.827768148521750E-006 -4.782314189262290E-007 -3.166114289146482E-015
9.00 0.000000000000000E+000 -1.828051270706834E-006 0.000000000000000E+000 1.828051270706834E-006 -4.783246549947462E-007 9.898969122699997E-016
9.10 0.000000000000000E+000 -1.828313950848027E-006 0.000000000000000E+000 1.828313950848027E-006 -4.784110864316981E-007 -1.954355731068058E-015
9.20 0.000000000000000E+000 -1.828571686870988E-006 0.000000000000000E+000 1.828571686870988E-006 -4.784904131525290E-007 -1.619730283057563E-015
9.30 0.000000000000000E+000 -1.828799968879079E-006 0.000000000000000E+000 1.828799968879079E-006 -4.785663618458677E-007 -2.878624530584795E-016
9.40 0.000000000000000E+000 -1.829012139982856E-006 0.000000000000000E+000 1.829012139982856E-006 -4.786360743036928E-007 -2.594766849300933E-016
9.50 0.000000000000000E+000 -1.829219139060860E-006 0.000000000000000E+000 1.829219139060860E-006 -4.787010671450357E-007 -2.288479735573778E-015
9.60 0.000000000000000E+000 -1.829395291782981E-006 0.000000000000000E+000 1.829395291782981E-006 -4.787606462007343E-007 -2.399203882438861E-016
9.70 0.000000000000000E+000 -1.829561483127455E-006 0.000000000000000E+000 1.829561483127455E-006 -4.788155605657749E-007 -1.325823402887477E-015
9.80 0.000000000000000E+000 -1.829726599885014E-006 0.000000000000000E+000 1.829726599885014E-006 -4.788628800684002E-007 2.451652162532847E-016
9.90 0.000000000000000E+000 -1.829883823220952E-006 0.000000000000000E+000 1.829883823220952E-006 -4.788838132185856E-007 -1.056588898405014E-015
10.00 0.000000000000000E+000 -1.830027578289476E-006 0.000000000000000E+000 1.830027578289476E-006 -4.789307628042300E-007 -1.854731103943796E-016

